COOL 2 -- A Generic Reasoner for Modal Fixpoint Logics

There is a wide range of modal logics whose semantics goes beyond relational structures, and instead involves, e.g., probabilities, multi-player games, weights, or neighbourhood structures. Coalgebraic logic serves as a unifying semantic and algorithmic framework for such logics. It provides uniform reasoning algorithms that are easily instantiated to particular, concretely given logics. The COOL 2 reasoner provides an implementation of such generic algorithms for coalgebraic modal fixpoint logics. As concrete instances, we obtain in particular reasoners for the aconjunctive and alternation-free fragments of the graded $\mu$-calculus and the alternating-time $\mu$-calculus. We evaluate the tool on standard benchmark sets for fixpoint-free graded modal logic and alternating-time temporal logic (ATL), as well as on a dedicated set of benchmarks for the graded $\mu$-calculus.

==> benchmarks/CARDI-cool-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m bash -c ""cat CARDI0.cool | cool-coalg sat GML --propagationRate adaptive > CARDI0-cool-adaptive.out""",0.01419000539026454,0.0025619702018991417,0.01469808784,0.008490436825396828,0.008438262328042328,0.00806924084,0.01977008284,0
"timeout 1m bash -c ""cat CARDI2.cool | cool-coalg sat GML --propagationRate adaptive > CARDI2-cool-adaptive.out""",0.01978126886189781,0.003394522171474411,0.019114215840000004,0.012148280875912411,0.010834723649635034,0.012525222840000001,0.028104225840000004,2
"timeout 1m bash -c ""cat CARDI4.cool | cool-coalg sat GML --propagationRate adaptive > CARDI4-cool-adaptive.out""",0.02364884257148147,0.0032545094592088533,0.024198541340000004,0.014580447407407415,0.01188139592592592,0.01466982484,0.030413239840000002,4
"timeout 1m bash -c ""cat CARDI6.cool | cool-coalg sat GML --propagationRate adaptive > CARDI6-cool-adaptive.out""",0.02552918001857146,0.0026481453839393427,0.02500045034,0.016463745357142855,0.012371300357142862,0.019324367840000002,0.03369625384,6
"timeout 1m bash -c ""cat CARDI8.cool | cool-coalg sat GML --propagationRate adaptive > CARDI8-cool-adaptive.out""",0.028240940056494857,0.003451832161704115,0.027721377840000005,0.017873545154639174,0.013438250927835052,0.021530564840000002,0.03653988584,8
"timeout 1m bash -c ""cat CARDI10.cool | cool-coalg sat GML --propagationRate adaptive > CARDI10-cool-adaptive.out""",0.033074642702500004,0.0032182350403135358,0.03336833384,0.021721540000000004,0.014509470000000002,0.02526296384,0.04028432784,10
"timeout 1m bash -c ""cat CARDI12.cool | cool-coalg sat GML --propagationRate adaptive > CARDI12-cool-adaptive.out""",0.03651957663999999,0.0028750404873146883,0.03584439734,0.02391769714285714,0.01587060571428571,0.028468607840000007,0.047772682840000004,12
"timeout 1m bash -c ""cat CARDI14.cool | cool-coalg sat GML --propagationRate adaptive > CARDI14-cool-adaptive.out""",0.041534735157460326,0.0026656573544139093,0.04216784684,0.027364722539682536,0.01760295015873016,0.03577799384,0.047252195840000004,14
"timeout 1m bash -c ""cat CARDI16.cool | cool-coalg sat GML --propagationRate adaptive > CARDI16-cool-adaptive.out""",0.047398412284444455,0.003427489349953936,0.04583970484,0.03264944740740741,0.017891682962962962,0.044230754840000004,0.06073854484000001,16
"timeout 1m bash -c ""cat CARDI18.cool | cool-coalg sat GML --propagationRate adaptive > CARDI18-cool-adaptive.out""",0.05565429478230769,0.002816186233970912,0.055493701840000006,0.037782193846153826,0.020968527692307695,0.05075415484,0.06531623984,18
"timeout 1m bash -c ""cat CARDI20.cool | cool-coalg sat GML --propagationRate adaptive > CARDI20-cool-adaptive.out""",0.0637217264009756,0.0032936377196051306,0.06347549683999999,0.0438571863414634,0.02283895170731707,0.05549020684000001,0.06971424284,20
"timeout 1m bash -c ""cat CARDI22.cool | cool-coalg sat GML --propagationRate adaptive > CARDI22-cool-adaptive.out""",0.07393754228999999,0.003920332790670173,0.07285682734,0.052227915,0.024990445000000003,0.06811957284,0.08449815284000001,22
"timeout 1m bash -c ""cat CARDI24.cool | cool-coalg sat GML --propagationRate adaptive > CARDI24-cool-adaptive.out""",0.08678186874909093,0.0055519288098829405,0.08568309984,0.0621721915151515,0.02701309878787878,0.07868215484,0.10584109884,24
"timeout 1m bash -c ""cat CARDI26.cool | cool-coalg sat GML --propagationRate adaptive > CARDI26-cool-adaptive.out""",0.09799902512000001,0.007031786980527707,0.09707258184,0.07382112,0.026768899999999998,0.08497114084,0.11387664584,26
"timeout 1m bash -c ""cat CARDI28.cool | cool-coalg sat GML --propagationRate adaptive > CARDI28-cool-adaptive.out""",0.10705990439555554,0.005592581201543947,0.10557146184,0.08445218814814813,0.025342442222222216,0.10142527784,0.12403377484000001,28
"timeout 1m bash -c ""cat CARDI30.cool | cool-coalg sat GML --propagationRate adaptive > CARDI30-cool-adaptive.out""",0.11870426020000002,0.004135754179941167,0.11779788084000001,0.09430784000000003,0.027080420000000004,0.11325422784,0.12829757684,30
"timeout 1m bash -c ""cat CARDI32.cool | cool-coalg sat GML --propagationRate adaptive > CARDI32-cool-adaptive.out""",0.13146925488545455,0.008749982613970737,0.12957720284000002,0.10849035818181818,0.025809765454545455,0.11938685884,0.16470203384,32
"timeout 1m bash -c ""cat CARDI34.cool | cool-coalg sat GML --propagationRate adaptive > CARDI34-cool-adaptive.out""",0.14747533347157898,0.0038658340329917056,0.14631105784,0.12251677684210524,0.02735590421052632,0.14115462584000002,0.15538860584000003,34
"timeout 1m bash -c ""cat CARDI36.cool | cool-coalg sat GML --propagationRate adaptive > CARDI36-cool-adaptive.out""",0.1659102600164706,0.003745353251433019,0.16517803084000002,0.1424080988235294,0.026561161176470588,0.15884280284000002,0.17252219084,36
"timeout 1m bash -c ""cat CARDI38.cool | cool-coalg sat GML --propagationRate adaptive > CARDI38-cool-adaptive.out""",0.1856145213733333,0.011168128073448974,0.18298318984000003,0.16100623999999997,0.027324286666666666,0.17513402084000002,0.22137239184000002,38
"timeout 1m bash -c ""cat CARDI40.cool | cool-coalg sat GML --propagationRate adaptive > CARDI40-cool-adaptive.out""",0.2061143196971429,0.00474134965626233,0.20661466934000003,0.18311196857142858,0.025747648571428576,0.19708833184000002,0.21532337584000003,40
"timeout 1m bash -c ""cat CARDI42.cool | cool-coalg sat GML --propagationRate adaptive > CARDI42-cool-adaptive.out""",0.23294576559000002,0.004409338308110708,0.23453694234000003,0.2064138733333333,0.02901722,0.22637409684,0.23900028684000002,42
"timeout 1m bash -c ""cat CARDI44.cool | cool-coalg sat GML --propagationRate adaptive > CARDI44-cool-adaptive.out""",0.25891459020363633,0.007791493437879957,0.25892283084,0.23195031272727273,0.029733038181818182,0.25026482484,0.27834651284,44
"timeout 1m bash -c ""cat CARDI46.cool | cool-coalg sat GML --propagationRate adaptive > CARDI46-cool-adaptive.out""",0.28539759594,0.004860027890301653,0.2862824003400001,0.25979084,0.02828522,0.27749270584,0.29181544384,46
"timeout 1m bash -c ""cat CARDI48.cool | cool-coalg sat GML --propagationRate adaptive > CARDI48-cool-adaptive.out""",0.319114073715,0.00634978320500761,0.31934613084,0.29495966500000004,0.026160094999999998,0.30953497184,0.33030704284,48
"timeout 1m bash -c ""cat CARDI50.cool | cool-coalg sat GML --propagationRate adaptive > CARDI50-cool-adaptive.out""",0.34536299871500004,0.0035491288644165903,0.34492092384000006,0.32043304,0.027476595000000003,0.33986711984,0.35172807884,50
"timeout 1m bash -c ""cat CARDI52.cool | cool-coalg sat GML --propagationRate adaptive > CARDI52-cool-adaptive.out""",0.38382797226857146,0.010150744248524784,0.38242428684,0.36059375428571433,0.02523079142857143,0.37092404884,0.40260405184000003,52
"timeout 1m bash -c ""cat CARDI54.cool | cool-coalg sat GML --propagationRate adaptive > CARDI54-cool-adaptive.out""",0.43994730534,0.010183474907160305,0.44041479584,0.41536437333333337,0.026753053333333332,0.42883315284,0.45591198584000003,54
"timeout 1m bash -c ""cat CARDI56.cool | cool-coalg sat GML --propagationRate adaptive > CARDI56-cool-adaptive.out""",0.47096428700666665,0.00754219807929581,0.46927225634,0.44402053999999996,0.029204220000000003,0.46109880184,0.48332967184000003,56
"timeout 1m bash -c ""cat CARDI58.cool | cool-coalg sat GML --propagationRate adaptive > CARDI58-cool-adaptive.out""",0.50461353444,0.004324258693499439,0.50477082584,0.48180683999999996,0.02499022,0.50002551584,0.5107825088400001,58
"timeout 1m bash -c ""cat CARDI60.cool | cool-coalg sat GML --propagationRate adaptive > CARDI60-cool-adaptive.out""",0.55676290344,0.0039159312539870424,0.55653743684,0.52976784,0.02945962,0.55096642884,0.5610344998400001,60
"timeout 1m bash -c ""cat CARDI62.cool | cool-coalg sat GML --propagationRate adaptive > CARDI62-cool-adaptive.out""",0.61227132334,0.019393043146005835,0.60482946334,0.5899082899999999,0.02459322,0.5985820968400001,0.6408442698400001,62
"timeout 1m bash -c ""cat CARDI64.cool | cool-coalg sat GML --propagationRate adaptive > CARDI64-cool-adaptive.out""",0.6777791540900001,0.03198341558044268,0.6736327118400001,0.65378704,0.02645447,0.6504392588400001,0.71341193384,64
"timeout 1m bash -c ""cat CARDI66.cool | cool-coalg sat GML --propagationRate adaptive > CARDI66-cool-adaptive.out""",0.71560826959,0.014929538616453603,0.70896462634,0.69050229,0.02733322,0.7066466168400001,0.7378572088400001,66
"timeout 1m bash -c ""cat CARDI68.cool | cool-coalg sat GML --propagationRate adaptive > CARDI68-cool-adaptive.out""",0.7865807915066667,0.012581000400361298,0.79369097184,0.76010704,0.029199886666666664,0.77205457684,0.7939968258400001,68
"timeout 1m bash -c ""cat CARDI70.cool | cool-coalg sat GML --propagationRate adaptive > CARDI70-cool-adaptive.out""",0.8472304641733334,0.005318616387126287,0.84875616084,0.8214327066666666,0.02807722,0.8413157358400001,0.8516194958400001,70
"timeout 1m bash -c ""cat CARDI72.cool | cool-coalg sat GML --propagationRate adaptive > CARDI72-cool-adaptive.out""",0.9220149601733333,0.027839696204117834,0.91449150584,0.8946283733333331,0.029242553333333334,0.89871015984,0.9528432148400001,72
"timeout 1m bash -c ""cat CARDI74.cool | cool-coalg sat GML --propagationRate adaptive > CARDI74-cool-adaptive.out""",0.9800288885066668,0.006194943461398683,0.9805577258400001,0.9561320399999998,0.02513922,0.97358647884,0.98594246084,74
"timeout 1m bash -c ""cat CARDI76.cool | cool-coalg sat GML --propagationRate adaptive > CARDI76-cool-adaptive.out""",1.0578320805066665,0.007101405605575891,1.05567471884,1.0284783733333331,0.03065322,1.05205953484,1.06576198784,76
"timeout 1m bash -c ""cat CARDI78.cool | cool-coalg sat GML --propagationRate adaptive > CARDI78-cool-adaptive.out""",1.13897464984,0.008657906434102643,1.14316344484,1.1120000399999999,0.028845553333333333,1.12901896484,1.14474153984,78
"timeout 1m bash -c ""cat CARDI80.cool | cool-coalg sat GML --propagationRate adaptive > CARDI80-cool-adaptive.out""",1.2134425541733334,0.00875523662239447,1.20988748884,1.1886733733333334,0.02549922,1.20702403284,1.22341614084,80
"timeout 1m bash -c ""cat CARDI82.cool | cool-coalg sat GML --propagationRate adaptive > CARDI82-cool-adaptive.out""",1.3022155111733333,0.007330710441657514,1.30514789684,1.2757133733333335,0.026830220000000002,1.29387253484,1.30762610184,82
"timeout 1m bash -c ""cat CARDI84.cool | cool-coalg sat GML --propagationRate adaptive > CARDI84-cool-adaptive.out""",1.3862883391733334,0.01146859629297317,1.38254082784,1.3581393733333333,0.028980553333333336,1.37716228484,1.3991619048400001,84
"timeout 1m bash -c ""cat CARDI86.cool | cool-coalg sat GML --propagationRate adaptive > CARDI86-cool-adaptive.out""",1.5842907941733335,0.1628496543049506,1.49259540484,1.5570707066666667,0.027487886666666666,1.48796262384,1.7723143538400001,86
"timeout 1m bash -c ""cat CARDI88.cool | cool-coalg sat GML --propagationRate adaptive > CARDI88-cool-adaptive.out""",1.6026104821733334,0.013544305378580012,1.6092085688400002,1.5780470400000002,0.025925886666666665,1.5870314898400002,1.61159138784,88
"timeout 1m bash -c ""cat CARDI90.cool | cool-coalg sat GML --propagationRate adaptive > CARDI90-cool-adaptive.out""",1.7529614521733334,0.055356849358544104,1.7348367148400001,1.7280037066666667,0.02504822,1.70893897184,1.81510866984,90
"timeout 1m bash -c ""cat CARDI92.cool | cool-coalg sat GML --propagationRate adaptive > CARDI92-cool-adaptive.out""",1.8212871925066665,0.03158019402445709,1.82065955784,1.7903137066666666,0.03175055333333333,1.79002549384,1.85317652584,92
"timeout 1m bash -c ""cat CARDI94.cool | cool-coalg sat GML --propagationRate adaptive > CARDI94-cool-adaptive.out""",1.9065820611733333,0.006883022487037389,1.91038345584,1.8817427066666668,0.02599322,1.89863669284,1.9107260348400001,94
"timeout 1m bash -c ""cat CARDI96.cool | cool-coalg sat GML --propagationRate adaptive > CARDI96-cool-adaptive.out""",2.0361728611733336,0.017619309749231076,2.03469039984,2.0086497066666666,0.027637553333333332,2.01934161884,2.05448656484,96
"timeout 1m bash -c ""cat CARDI98.cool | cool-coalg sat GML --propagationRate adaptive > CARDI98-cool-adaptive.out""",2.1611055241733337,0.007959870574785125,2.16064492384,2.1346417066666663,0.02720222,2.15338595484,2.16928569384,98
"timeout 1m bash -c ""cat CARDI100.cool | cool-coalg sat GML --propagationRate adaptive > CARDI100-cool-adaptive.out""",2.2910825051733337,0.01641350769850071,2.28212190484,2.263486373333333,0.027271553333333334,2.28109961184,2.31002599884,100
"timeout 1m bash -c ""cat CARDI102.cool | cool-coalg sat GML --propagationRate adaptive > CARDI102-cool-adaptive.out""",2.4108793905066666,0.01290962462959012,2.41135986384,2.378302373333333,0.030824553333333327,2.39773623684,2.42354207084,102
"timeout 1m bash -c ""cat CARDI104.cool | cool-coalg sat GML --propagationRate adaptive > CARDI104-cool-adaptive.out""",2.5740768235066667,0.024818357162345022,2.57503944084,2.5446053733333334,0.028285553333333335,2.54879116284,2.59839986684,104
"timeout 1m bash -c ""cat CARDI106.cool | cool-coalg sat GML --propagationRate adaptive > CARDI106-cool-adaptive.out""",2.72278480484,0.009643442858869873,2.71991315984,2.6890480399999994,0.03218155333333333,2.71490337284,2.73353788184,106
"timeout 1m bash -c ""cat CARDI108.cool | cool-coalg sat GML --propagationRate adaptive > CARDI108-cool-adaptive.out""",2.8435130241733333,0.016204375444683478,2.85097934284,2.8117607066666666,0.02992455333333333,2.82492145484,2.85463827484,108
"timeout 1m bash -c ""cat CARDI110.cool | cool-coalg sat GML --propagationRate adaptive > CARDI110-cool-adaptive.out""",3.03502165484,0.0573434203614053,3.00453180284,2.99998004,0.03345988666666666,2.99936427684,3.10116888484,110
"timeout 1m bash -c ""cat CARDI112.cool | cool-coalg sat GML --propagationRate adaptive > CARDI112-cool-adaptive.out""",3.1639401941733336,0.014396947435458158,3.16008227484,3.1341910399999997,0.03093522,3.15186524584,3.17987306184,112
"timeout 1m bash -c ""cat CARDI114.cool | cool-coalg sat GML --propagationRate adaptive > CARDI114-cool-adaptive.out""",3.3839044155066667,0.020010265373380846,3.39325845884,3.347596373333333,0.03326355333333333,3.3609302048400003,3.39752458284,114
"timeout 1m bash -c ""cat CARDI116.cool | cool-coalg sat GML --propagationRate adaptive > CARDI116-cool-adaptive.out""",3.4878822141733337,0.01803054001360761,3.49395827784,3.45429804,0.031548886666666665,3.46759856084,3.50208980384,116
"timeout 1m bash -c ""cat CARDI118.cool | cool-coalg sat GML --propagationRate adaptive > CARDI118-cool-adaptive.out""",3.6840650488399995,0.031722382575483286,3.68259883084,3.6492190399999997,0.029354886666666663,3.65310119884,3.71649511684,118
"timeout 1m bash -c ""cat CARDI120.cool | cool-coalg sat GML --propagationRate adaptive > CARDI120-cool-adaptive.out""",3.8921143361733335,0.051167352079054346,3.86750101684,3.8601987066666665,0.030087219999999998,3.85790501684,3.95093697484,120
"timeout 1m bash -c ""cat CARDI122.cool | cool-coalg sat GML --propagationRate adaptive > CARDI122-cool-adaptive.out""",4.103655602173333,0.019569311624223432,4.09829682084,4.06327304,0.03761522,4.087323928839999,4.12534605684,122
"timeout 1m bash -c ""cat CARDI124.cool | cool-coalg sat GML --propagationRate adaptive > CARDI124-cool-adaptive.out""",4.260097291506666,0.032957675706813454,4.25281976184,4.23341504,0.02649188666666667,4.23138661184,4.296085500839999,124
"timeout 1m bash -c ""cat CARDI126.cool | cool-coalg sat GML --propagationRate adaptive > CARDI126-cool-adaptive.out""",4.463544853506666,0.02398905966060975,4.475363832839999,4.424843706666667,0.034720886666666666,4.43593953984,4.47933118784,126
"timeout 1m bash -c ""cat CARDI128.cool | cool-coalg sat GML --propagationRate adaptive > CARDI128-cool-adaptive.out""",4.665682449173333,0.018565859481933976,4.65837948884,4.628406373333333,0.03527322,4.65187852284,4.6867893358399995,128
"timeout 1m bash -c ""cat CARDI130.cool | cool-coalg sat GML --propagationRate adaptive > CARDI130-cool-adaptive.out""",4.908659707506666,0.020268621057182995,4.9094087448399994,4.87695704,0.031175553333333328,4.88802695084,4.928543426839999,130
"timeout 1m bash -c ""cat CARDI132.cool | cool-coalg sat GML --propagationRate adaptive > CARDI132-cool-adaptive.out""",5.122907684173334,0.01935685872557429,5.121889503839999,5.08378304,0.03661222,5.10408000984,5.142753538839999,132
"timeout 1m bash -c ""cat CARDI134.cool | cool-coalg sat GML --propagationRate adaptive > CARDI134-cool-adaptive.out""",5.386875680173333,0.016893548536935785,5.378795095839999,5.348145373333334,0.03560488666666667,5.375540013839999,5.406291930839999,134
"timeout 1m bash -c ""cat CARDI136.cool | cool-coalg sat GML --propagationRate adaptive > CARDI136-cool-adaptive.out""",5.615679291506666,0.03187806670098891,5.62965739384,5.585116706666667,0.02556188666666667,5.57920006184,5.638180418839999,136
"timeout 1m bash -c ""cat CARDI138.cool | cool-coalg sat GML --propagationRate adaptive > CARDI138-cool-adaptive.out""",5.861032958506667,0.03764534251700153,5.88185204484,5.8190430399999995,0.03288588666666666,5.817576538839999,5.88367029184,138
"timeout 1m bash -c ""cat CARDI140.cool | cool-coalg sat GML --propagationRate adaptive > CARDI140-cool-adaptive.out""",6.1940633105066665,0.04949437444327967,6.189686443839999,6.157079373333333,0.033646553333333336,6.14690272784,6.245600759839999,140
"timeout 1m bash -c ""cat CARDI142.cool | cool-coalg sat GML --propagationRate adaptive > CARDI142-cool-adaptive.out""",6.78554407684,0.17185087603937477,6.87563589784,6.73427504,0.03470288666666666,6.587379514839999,6.89361681784,142
"timeout 1m bash -c ""cat CARDI144.cool | cool-coalg sat GML --propagationRate adaptive > CARDI144-cool-adaptive.out""",7.186335083506666,0.08418376310278484,7.204323210839999,7.140164706666667,0.03832055333333333,7.094611179839999,7.26007085984,144
"timeout 1m bash -c ""cat CARDI146.cool | cool-coalg sat GML --propagationRate adaptive > CARDI146-cool-adaptive.out""",7.2210490545066675,0.07837587326936733,7.187495945839999,7.1747563733333335,0.03592188666666666,7.16503536784,7.31061584984,146
"timeout 1m bash -c ""cat CARDI148.cool | cool-coalg sat GML --propagationRate adaptive > CARDI148-cool-adaptive.out""",7.857431783839999,0.1762003882204185,7.93968112684,7.805178706666666,0.035399886666666665,7.65514613384,7.9774680908399995,148
"timeout 1m bash -c ""cat CARDI150.cool | cool-coalg sat GML --propagationRate adaptive > CARDI150-cool-adaptive.out""",8.019024158173332,0.2912943233220708,7.89582368484,7.979598373333334,0.031112219999999996,7.809573448839999,8.35167534084,150
"timeout 1m bash -c ""cat CARDI152.cool | cool-coalg sat GML --propagationRate adaptive > CARDI152-cool-adaptive.out""",8.20530193784,0.0692692968767222,8.24266885784,8.166769706666665,0.028492886666666665,8.125372902839999,8.247864052839999,152
"timeout 1m bash -c ""cat CARDI154.cool | cool-coalg sat GML --propagationRate adaptive > CARDI154-cool-adaptive.out""",8.07138818184,0.011087628791799522,8.07586123984,8.034852706666666,0.031619553333333335,8.05876274884,8.07954055684,154
"timeout 1m bash -c ""cat CARDI156.cool | cool-coalg sat GML --propagationRate adaptive > CARDI156-cool-adaptive.out""",8.473464046506665,0.041815622544262646,8.45404215384,8.428227706666666,0.03780922,8.444891329839999,8.52145865584,156
"timeout 1m bash -c ""cat CARDI158.cool | cool-coalg sat GML --propagationRate adaptive > CARDI158-cool-adaptive.out""",8.699231432506666,0.016140785748966924,8.69524884184,8.658417373333334,0.03551388666666667,8.68545474784,8.716990707839999,158
"timeout 1m bash -c ""cat CARDI160.cool | cool-coalg sat GML --propagationRate adaptive > CARDI160-cool-adaptive.out""",9.121707271173333,0.1736774292024911,9.02662518084,9.08363004,0.02897922,9.01633201084,9.322164621839999,160
"timeout 1m bash -c ""cat CARDI162.cool | cool-coalg sat GML --propagationRate adaptive > CARDI162-cool-adaptive.out""",9.36592622584,0.09292863854313696,9.32820632384,9.320082706666666,0.03436822,9.29778825384,9.471784099839999,162
"timeout 1m bash -c ""cat CARDI164.cool | cool-coalg sat GML --propagationRate adaptive > CARDI164-cool-adaptive.out""",9.617565730506666,0.008130373696605934,9.61897625384,9.566337706666665,0.040298219999999996,9.60882238484,9.62489855284,164
"timeout 1m bash -c ""cat CARDI166.cool | cool-coalg sat GML --propagationRate adaptive > CARDI166-cool-adaptive.out""",10.018374238839998,0.03361288529851454,10.033816719839999,9.975509706666665,0.028583219999999996,9.97981514184,10.04149085484,166
"timeout 1m bash -c ""cat CARDI168.cool | cool-coalg sat GML --propagationRate adaptive > CARDI168-cool-adaptive.out""",10.428241191173333,0.08351050627304817,10.38298480084,10.375241706666666,0.03280088666666666,10.37712727484,10.52461149784,168
"timeout 1m bash -c ""cat CARDI170.cool | cool-coalg sat GML --propagationRate adaptive > CARDI170-cool-adaptive.out""",10.736839595840001,0.0053134322677287895,10.73433639584,10.691171039999999,0.034026219999999996,10.73324010784,10.74294228384,170
"timeout 1m bash -c ""cat CARDI172.cool | cool-coalg sat GML --propagationRate adaptive > CARDI172-cool-adaptive.out""",11.086651937173334,0.03769492358285126,11.10534144384,11.037244706666664,0.03909355333333333,11.043264063839999,11.11135030384,172
"timeout 1m bash -c ""cat CARDI174.cool | cool-coalg sat GML --propagationRate adaptive > CARDI174-cool-adaptive.out""",11.66967691184,0.11165685644664311,11.60953207084,11.620804706666666,0.03543821999999999,11.60098596784,11.79851269684,174
"timeout 1m bash -c ""cat CARDI176.cool | cool-coalg sat GML --propagationRate adaptive > CARDI176-cool-adaptive.out""",11.86683671184,0.05064148355499272,11.89506254184,11.827748039999998,0.03120088666666666,11.80837250884,11.897075084839999,176
"timeout 1m bash -c ""cat CARDI178.cool | cool-coalg sat GML --propagationRate adaptive > CARDI178-cool-adaptive.out""",12.278318680506667,0.0287658892654044,12.28662015484,12.231213706666665,0.03466055333333334,12.24631492684,12.30202095984,178
"timeout 1m bash -c ""cat CARDI180.cool | cool-coalg sat GML --propagationRate adaptive > CARDI180-cool-adaptive.out""",12.702583255839999,0.06282183551560039,12.72351675184,12.649312039999998,0.03493788666666667,12.63196732184,12.75226569384,180
"timeout 1m bash -c ""cat CARDI182.cool | cool-coalg sat GML --propagationRate adaptive > CARDI182-cool-adaptive.out""",13.19746699384,0.08709699718158098,13.21806709684,13.142581706666666,0.03234455333333333,13.101916641839999,13.27241724284,182
"timeout 1m bash -c ""cat CARDI184.cool | cool-coalg sat GML --propagationRate adaptive > CARDI184-cool-adaptive.out""",13.646554523506666,0.0663380340019898,13.63807189584,13.600249706666665,0.03362188666666666,13.58486580984,13.716725864839999,184
"timeout 1m bash -c ""cat CARDI186.cool | cool-coalg sat GML --propagationRate adaptive > CARDI186-cool-adaptive.out""",13.979550465506668,0.023216310288509037,13.98537823284,13.932007706666665,0.03846988666666667,13.95397549384,13.999297669839999,186
"timeout 1m bash -c ""cat CARDI188.cool | cool-coalg sat GML --propagationRate adaptive > CARDI188-cool-adaptive.out""",14.479300664839998,0.0447718811520123,14.49281441384,14.44091337333333,0.03403155333333333,14.42932856984,14.51575901084,188
"timeout 1m bash -c ""cat CARDI190.cool | cool-coalg sat GML --propagationRate adaptive > CARDI190-cool-adaptive.out""",14.957475712173334,0.05276616544438284,14.952392421839999,14.895136039999999,0.03670222,14.90743515184,15.01259956284,190
"timeout 1m bash -c ""cat CARDI192.cool | cool-coalg sat GML --propagationRate adaptive > CARDI192-cool-adaptive.out""",15.457754033839999,0.12116316089330778,15.526700609839999,15.40868504,0.03715221999999999,15.31785167584,15.52870981584,192
"timeout 1m bash -c ""cat CARDI194.cool | cool-coalg sat GML --propagationRate adaptive > CARDI194-cool-adaptive.out""",15.84874816984,0.02622146664138246,15.85178755584,15.797536373333331,0.035399886666666665,15.82113945784,15.87331749584,194
"timeout 1m bash -c ""cat CARDI196.cool | cool-coalg sat GML --propagationRate adaptive > CARDI196-cool-adaptive.out""",16.541232272506665,0.027203982303033846,16.548778608840003,16.48271004,0.043253886666666665,16.51105178984,16.56386641884,196
"timeout 1m bash -c ""cat CARDI198.cool | cool-coalg sat GML --propagationRate adaptive > CARDI198-cool-adaptive.out""",16.952144896173333,0.02004576431499727,16.953700696840002,16.890583706666664,0.04534621999999999,16.93136656384,16.97136742784,198
"timeout 1m bash -c ""cat CARDI200.cool | cool-coalg sat GML --propagationRate adaptive > CARDI200-cool-adaptive.out""",17.480899588173333,0.13610803349673864,17.55397614184,17.42511504,0.04109988666666666,17.323861270840002,17.56486135184,200
"timeout 1m bash -c ""cat CARDI202.cool | cool-coalg sat GML --propagationRate adaptive > CARDI202-cool-adaptive.out""",17.853639419506667,0.05287837998162883,17.82499826484,17.81250470666667,0.029476886666666664,17.821260036840002,17.91465995684,202
"timeout 1m bash -c ""cat CARDI204.cool | cool-coalg sat GML --propagationRate adaptive > CARDI204-cool-adaptive.out""",18.486935031173335,0.09005440906272749,18.496182139840002,18.439769706666667,0.030492886666666667,18.39261384684,18.572009106840003,204
"timeout 1m bash -c ""cat CARDI206.cool | cool-coalg sat GML --propagationRate adaptive > CARDI206-cool-adaptive.out""",19.06199629584,0.07728736023893014,19.08534740984,18.990769706666665,0.050558219999999994,18.975725965840002,19.12491551184,206
"timeout 1m bash -c ""cat CARDI208.cool | cool-coalg sat GML --propagationRate adaptive > CARDI208-cool-adaptive.out""",19.60531711084,0.0690841107868315,19.60045999684,19.55982304,0.03468822,19.53878973484,19.67670160084,208
"timeout 1m bash -c ""cat CARDI210.cool | cool-coalg sat GML --propagationRate adaptive > CARDI210-cool-adaptive.out""",20.10391223984,0.08204554678258962,20.085946411840002,20.05065604,0.042511553333333334,20.032338381840002,20.19345192584,210
"timeout 1m bash -c ""cat CARDI212.cool | cool-coalg sat GML --propagationRate adaptive > CARDI212-cool-adaptive.out""",20.73867104050667,0.01791289537394493,20.744239673840003,20.67163637333333,0.04296455333333333,20.718635214840003,20.75313823284,212
"timeout 1m bash -c ""cat CARDI214.cool | cool-coalg sat GML --propagationRate adaptive > CARDI214-cool-adaptive.out""",21.36796094250667,0.12507289197125807,21.326203677840002,21.306750373333333,0.041228886666666666,21.269108724840002,21.508570424840002,214
"timeout 1m bash -c ""cat CARDI216.cool | cool-coalg sat GML --propagationRate adaptive > CARDI216-cool-adaptive.out""",21.90912939750667,0.016226909164679015,21.91375486584,21.83992204,0.05404755333333333,21.89109195784,21.92254136884,216
"timeout 1m bash -c ""cat CARDI218.cool | cool-coalg sat GML --propagationRate adaptive > CARDI218-cool-adaptive.out""",22.541195494506667,0.06871491118433552,22.57014916984,22.48881904,0.03975222,22.46274207884,22.590695234840002,218
"timeout 1m bash -c ""cat CARDI220.cool | cool-coalg sat GML --propagationRate adaptive > CARDI220-cool-adaptive.out""",23.169638261173336,0.029832323173463075,23.16945081484,23.109038373333334,0.04889188666666666,23.139900102840002,23.199563865840002,220
"timeout 1m bash -c ""cat CARDI222.cool | cool-coalg sat GML --propagationRate adaptive > CARDI222-cool-adaptive.out""",23.71876088550667,0.07117607560614943,23.756256973840003,23.633866373333333,0.05463588666666667,23.63667591484,23.76334976784,222
"timeout 1m bash -c ""cat CARDI224.cool | cool-coalg sat GML --propagationRate adaptive > CARDI224-cool-adaptive.out""",24.41441360284,0.043578281770084125,24.39789502984,24.329457040000005,0.06031522,24.381509565840002,24.46383621284,224
"timeout 1m bash -c ""cat CARDI226.cool | cool-coalg sat GML --propagationRate adaptive > CARDI226-cool-adaptive.out""",25.01212619617333,0.16254341039895087,25.001760412840003,24.926221373333334,0.05179722,24.855013760840002,25.17960441484,226
"timeout 1m bash -c ""cat CARDI228.cool | cool-coalg sat GML --propagationRate adaptive > CARDI228-cool-adaptive.out""",25.654793299173335,0.026951364098029288,25.655281436840003,25.577091706666664,0.034767219999999995,25.627601181840003,25.681497278840002,228
"timeout 1m bash -c ""cat CARDI230.cool | cool-coalg sat GML --propagationRate adaptive > CARDI230-cool-adaptive.out""",26.498887135506667,0.06012144391500143,26.51903402584,26.430666373333334,0.03412655333333333,26.43127965584,26.54634772484,230
"timeout 1m bash -c ""cat CARDI232.cool | cool-coalg sat GML --propagationRate adaptive > CARDI232-cool-adaptive.out""",27.03306364850667,0.03187063611175323,27.04259108284,26.97202070666667,0.03291922,26.99751586984,27.05908399284,232
"timeout 1m bash -c ""cat CARDI234.cool | cool-coalg sat GML --propagationRate adaptive > CARDI234-cool-adaptive.out""",27.743016654506665,0.11455579495710566,27.738268567840002,27.67516204,0.038543886666666666,27.63090872584,27.85987266984,234
"timeout 1m bash -c ""cat CARDI236.cool | cool-coalg sat GML --propagationRate adaptive > CARDI236-cool-adaptive.out""",28.329985229506665,0.04556828502005397,28.332568304840002,28.26604537333333,0.03532255333333333,28.283180348840002,28.37420703484,236
"timeout 1m bash -c ""cat CARDI238.cool | cool-coalg sat GML --propagationRate adaptive > CARDI238-cool-adaptive.out""",29.061000129173337,0.1821445679029128,29.00502634484,29.00992370666667,0.027214553333333336,28.91341126784,29.26456277484,238
"timeout 1m bash -c ""cat CARDI240.cool | cool-coalg sat GML --propagationRate adaptive > CARDI240-cool-adaptive.out""",29.79761480884,0.1522174964625394,29.78086016184,29.69908037333333,0.06302255333333334,29.65446778584,29.957516478840002,240
"timeout 1m bash -c ""cat CARDI242.cool | cool-coalg sat GML --propagationRate adaptive > CARDI242-cool-adaptive.out""",30.566119839506666,0.18058469489717718,30.49772059184,30.470822373333334,0.06405822,30.42972641184,30.770912514840003,242
"timeout 1m bash -c ""cat CARDI244.cool | cool-coalg sat GML --propagationRate adaptive > CARDI244-cool-adaptive.out""",31.39335867417334,0.26382274633551545,31.24562624884,31.317526373333333,0.046529886666666666,31.23650039884,31.69794937484,244
"timeout 1m bash -c ""cat CARDI246.cool | cool-coalg sat GML --propagationRate adaptive > CARDI246-cool-adaptive.out""",31.979839679506668,0.20571758135817508,31.895733038840003,31.90618404,0.04660055333333333,31.829502048840002,32.21428395084,246
"timeout 1m bash -c ""cat CARDI248.cool | cool-coalg sat GML --propagationRate adaptive > CARDI248-cool-adaptive.out""",32.69853040817333,0.10804077245699335,32.701747909839995,32.62470304000001,0.05982088666666666,32.58891682284,32.80492649184,248
"timeout 1m bash -c ""cat CARDI250.cool | cool-coalg sat GML --propagationRate adaptive > CARDI250-cool-adaptive.out""",33.62135352984,0.11774211979265149,33.588476324839995,33.538667706666665,0.054980886666666666,33.52354448984,33.75203977484,250
"timeout 1m bash -c ""cat CARDI252.cool | cool-coalg sat GML --propagationRate adaptive > CARDI252-cool-adaptive.out""",34.55276372950666,0.07402562794552067,34.59014954784,34.492061373333335,0.032866219999999995,34.467501164839994,34.600640475839995,252
"timeout 1m bash -c ""cat CARDI254.cool | cool-coalg sat GML --propagationRate adaptive > CARDI254-cool-adaptive.out""",35.57946791884,0.15805822838577052,35.60925304384,35.490146040000006,0.05794422,35.408636142839995,35.72051456984,254
"timeout 1m bash -c ""cat CARDI256.cool | cool-coalg sat GML --propagationRate adaptive > CARDI256-cool-adaptive.out""",36.31965298784,0.05548215875112901,36.31096139684,36.231334706666665,0.048466220000000004,36.26902959084,36.37896797584,256


==> benchmarks/CARDI-cool-once.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m bash -c ""cat CARDI0.cool | cool-coalg sat GML --propagationRate once > CARDI0-cool-once.out""",0.014094372026282718,0.002510972651864026,0.014485967220000003,0.008475230785340307,0.008426021884816757,0.007357259220000001,0.02074428622,0
"timeout 1m bash -c ""cat CARDI2.cool | cool-coalg sat GML --propagationRate once > CARDI2-cool-once.out""",0.015588388658461533,0.002629756594617825,0.015551815720000002,0.009346887692307692,0.009065226153846152,0.009021652220000002,0.021846788220000003,2
"timeout 1m bash -c ""cat CARDI4.cool | cool-coalg sat GML --propagationRate once > CARDI4-cool-once.out""",0.015388871981904759,0.003132245236616321,0.015463961720000002,0.009054338333333335,0.009133366904761912,0.008211931220000003,0.03716476622,4
"timeout 1m bash -c ""cat CARDI6.cool | cool-coalg sat GML --propagationRate once > CARDI6-cool-once.out""",0.015548139152432439,0.0026870836497361167,0.015618998720000003,0.009355846216216216,0.009083094864864869,0.008540641220000002,0.025287374220000002,6
"timeout 1m bash -c ""cat CARDI8.cool | cool-coalg sat GML --propagationRate once > CARDI8-cool-once.out""",0.015889651623726717,0.0028660197394518726,0.015576468220000004,0.009714929689440991,0.009019880621118016,0.00979035722,0.024740655220000005,8
"timeout 1m bash -c ""cat CARDI10.cool | cool-coalg sat GML --propagationRate once > CARDI10-cool-once.out""",0.014987154968717966,0.002333858391125535,0.015479830220000004,0.009024413333333323,0.008811123589743588,0.008599786220000002,0.023889998220000003,10
"timeout 1m bash -c ""cat CARDI12.cool | cool-coalg sat GML --propagationRate once > CARDI12-cool-once.out""",0.015408310571145044,0.0023545029008320397,0.015415836220000003,0.009498483053435116,0.008723644122137405,0.009752814220000003,0.022254491220000002,12
"timeout 1m bash -c ""cat CARDI14.cool | cool-coalg sat GML --propagationRate once > CARDI14-cool-once.out""",0.015469036551395343,0.002321556085205322,0.015492264720000003,0.009159100930232561,0.009111828837209303,0.009850924220000001,0.024206927220000004,14
"timeout 1m bash -c ""cat CARDI16.cool | cool-coalg sat GML --propagationRate once > CARDI16-cool-once.out""",0.01589159347157233,0.0024523715497158215,0.015736018220000002,0.009704898867924527,0.009074225283018869,0.009685172220000003,0.025232710220000003,16
"timeout 1m bash -c ""cat CARDI18.cool | cool-coalg sat GML --propagationRate once > CARDI18-cool-once.out""",0.015483646122777781,0.0021808823738493147,0.015500370220000002,0.00919801888888889,0.009141424444444442,0.010804480220000003,0.023247752220000004,18
"timeout 1m bash -c ""cat CARDI20.cool | cool-coalg sat GML --propagationRate once > CARDI20-cool-once.out""",0.015880258579374997,0.0034350904444477907,0.015978080220000003,0.009627169062499998,0.009180995625,0.008655398220000003,0.025432668220000003,20
"timeout 1m bash -c ""cat CARDI22.cool | cool-coalg sat GML --propagationRate once > CARDI22-cool-once.out""",0.01597492128206897,0.0028949264971071236,0.015535651220000002,0.009487893793103452,0.00937668344827586,0.009928530220000002,0.02486692022,22
"timeout 1m bash -c ""cat CARDI24.cool | cool-coalg sat GML --propagationRate once > CARDI24-cool-once.out""",0.016513086084,0.0028570738369033235,0.016234350220000002,0.00992216,0.009412235999999996,0.010444897220000002,0.028307148220000005,24
"timeout 1m bash -c ""cat CARDI26.cool | cool-coalg sat GML --propagationRate once > CARDI26-cool-once.out""",0.015493765844365496,0.0025636318229993,0.015600332220000002,0.009261331776649742,0.009134553604060918,0.009300484220000002,0.025173616220000004,26
"timeout 1m bash -c ""cat CARDI28.cool | cool-coalg sat GML --propagationRate once > CARDI28-cool-once.out""",0.015730665164881894,0.003033351526730428,0.015603658220000004,0.0093984705511811,0.009329586299212598,0.009531453220000003,0.024666179220000004,28
"timeout 1m bash -c ""cat CARDI30.cool | cool-coalg sat GML --propagationRate once > CARDI30-cool-once.out""",0.015707026571562505,0.0024230481191375905,0.015527629720000002,0.0098978878125,0.008723448750000005,0.009632454220000003,0.022945918220000004,30
"timeout 1m bash -c ""cat CARDI32.cool | cool-coalg sat GML --propagationRate once > CARDI32-cool-once.out""",0.016008723015081966,0.003296666790903194,0.01592824122,0.009342781639344256,0.00950598,0.009090608220000001,0.027185875220000006,32
"timeout 1m bash -c ""cat CARDI34.cool | cool-coalg sat GML --propagationRate once > CARDI34-cool-once.out""",0.01638680058090226,0.002591909267405101,0.01568353822,0.009734985263157891,0.009518889774436094,0.010105636220000002,0.025010795220000003,34
"timeout 1m bash -c ""cat CARDI36.cool | cool-coalg sat GML --propagationRate once > CARDI36-cool-once.out""",0.016309812015620442,0.0031887158626155323,0.015872833220000004,0.009792551532846711,0.009369505547445256,0.009353954220000002,0.029694447220000007,36
"timeout 1m bash -c ""cat CARDI38.cool | cool-coalg sat GML --propagationRate once > CARDI38-cool-once.out""",0.015622664567457631,0.0019434598017380803,0.015561600220000003,0.009430125762711863,0.00911339525423729,0.011638657220000001,0.021803383220000003,38
"timeout 1m bash -c ""cat CARDI40.cool | cool-coalg sat GML --propagationRate once > CARDI40-cool-once.out""",0.016462191608429756,0.00295241923835805,0.01594211322,0.010116846942148747,0.009351550247933878,0.009009562220000003,0.024298212220000004,40
"timeout 1m bash -c ""cat CARDI42.cool | cool-coalg sat GML --propagationRate once > CARDI42-cool-once.out""",0.01623001297000001,0.002790957419879767,0.015824670220000003,0.009822789090909088,0.009242328484848487,0.009565039220000002,0.025925296220000005,42
"timeout 1m bash -c ""cat CARDI44.cool | cool-coalg sat GML --propagationRate once > CARDI44-cool-once.out""",0.015903504585853663,0.0024156587393140572,0.015680879220000003,0.009792605609756092,0.009024211707317074,0.010068482220000001,0.02608929722,44
"timeout 1m bash -c ""cat CARDI46.cool | cool-coalg sat GML --propagationRate once > CARDI46-cool-once.out""",0.017209799099032256,0.002683740786444153,0.016513201220000003,0.010431105806451613,0.00972885096774194,0.010725773220000002,0.025071662220000002,46
"timeout 1m bash -c ""cat CARDI48.cool | cool-coalg sat GML --propagationRate once > CARDI48-cool-once.out""",0.016186391843809527,0.002571667508398676,0.015822943220000003,0.009866318095238092,0.00917813238095238,0.00975303622,0.024053525220000004,48
"timeout 1m bash -c ""cat CARDI50.cool | cool-coalg sat GML --propagationRate once > CARDI50-cool-once.out""",0.016536625459669423,0.0026540081839651823,0.016350253220000003,0.010055590743801657,0.00938847586776859,0.011012659220000002,0.02508213722,50
"timeout 1m bash -c ""cat CARDI52.cool | cool-coalg sat GML --propagationRate once > CARDI52-cool-once.out""",0.01630975722000002,0.0030735357914781717,0.015998574220000002,0.010012323661971826,0.00910882507042254,0.008835331220000003,0.024053887220000004,52
"timeout 1m bash -c ""cat CARDI54.cool | cool-coalg sat GML --propagationRate once > CARDI54-cool-once.out""",0.01759951791655173,0.003154774657176597,0.016964435220000004,0.01071572827586207,0.009921276551724133,0.010867906220000001,0.027020658220000004,54
"timeout 1m bash -c ""cat CARDI56.cool | cool-coalg sat GML --propagationRate once > CARDI56-cool-once.out""",0.01654813874739726,0.0028836677390203735,0.01599457672,0.009988290958904108,0.009423774520547946,0.009403561220000002,0.025213770220000004,56
"timeout 1m bash -c ""cat CARDI58.cool | cool-coalg sat GML --propagationRate once > CARDI58-cool-once.out""",0.016413243924918032,0.0027785483981287535,0.016053539220000003,0.009904863606557377,0.009470561967213114,0.01064793022,0.027061852220000005,58
"timeout 1m bash -c ""cat CARDI60.cool | cool-coalg sat GML --propagationRate once > CARDI60-cool-once.out""",0.0166736454373913,0.0027386464472881986,0.01629443572,0.010186394492753626,0.009394566956521733,0.011287971220000002,0.025037708220000003,60
"timeout 1m bash -c ""cat CARDI62.cool | cool-coalg sat GML --propagationRate once > CARDI62-cool-once.out""",0.016922499843931627,0.0027405542368208616,0.016620638220000004,0.010300794529914531,0.009720236410256407,0.010919382220000003,0.025614148220000004,62
"timeout 1m bash -c ""cat CARDI64.cool | cool-coalg sat GML --propagationRate once > CARDI64-cool-once.out""",0.017259980947272723,0.00311411895493418,0.016328324720000002,0.01070227090909091,0.009525734545454545,0.011725800220000002,0.027656305220000007,64
"timeout 1m bash -c ""cat CARDI66.cool | cool-coalg sat GML --propagationRate once > CARDI66-cool-once.out""",0.01626194234587413,0.004279852467792393,0.01597998122,0.009827390489510488,0.00906756041958042,0.00853313022,0.04837315022,66
"timeout 1m bash -c ""cat CARDI68.cool | cool-coalg sat GML --propagationRate once > CARDI68-cool-once.out""",0.018173212872892572,0.003544945177792181,0.01726831922,0.010611351074380167,0.010616889090909087,0.011890621220000001,0.030060252220000003,68
"timeout 1m bash -c ""cat CARDI70.cool | cool-coalg sat GML --propagationRate once > CARDI70-cool-once.out""",0.016837225184539017,0.0029912591706288067,0.016445349220000002,0.010373404822695033,0.009402164397163125,0.011189757220000002,0.026178561220000004,70
"timeout 1m bash -c ""cat CARDI72.cool | cool-coalg sat GML --propagationRate once > CARDI72-cool-once.out""",0.017204004306206905,0.002970430510856518,0.01685858222,0.010405793793103444,0.009886962758620688,0.010150023220000002,0.026329270220000003,72
"timeout 1m bash -c ""cat CARDI74.cool | cool-coalg sat GML --propagationRate once > CARDI74-cool-once.out""",0.017796594953333335,0.0036136296379244218,0.017135874720000003,0.01074158666666667,0.010141886666666664,0.009695014220000003,0.029242836220000002,74
"timeout 1m bash -c ""cat CARDI76.cool | cool-coalg sat GML --propagationRate once > CARDI76-cool-once.out""",0.01826273522,0.0032725653531639333,0.017924444220000002,0.011148639398496248,0.010196641654135344,0.011623178220000002,0.026275995220000004,76
"timeout 1m bash -c ""cat CARDI78.cool | cool-coalg sat GML --propagationRate once > CARDI78-cool-once.out""",0.01767838048356589,0.002671205507064921,0.017516154220000003,0.01060461643410853,0.010204390852713175,0.011735913220000001,0.024822269220000002,78
"timeout 1m bash -c ""cat CARDI80.cool | cool-coalg sat GML --propagationRate once > CARDI80-cool-once.out""",0.017063299610000013,0.0031087185987952394,0.016764543220000004,0.010588889999999997,0.00953862,0.011772670220000003,0.027003112220000004,80
"timeout 1m bash -c ""cat CARDI82.cool | cool-coalg sat GML --propagationRate once > CARDI82-cool-once.out""",0.018332883361891875,0.0036379165337339283,0.017687545220000003,0.011105690810810807,0.010299804324324325,0.011658893220000001,0.029375159220000006,82
"timeout 1m bash -c ""cat CARDI84.cool | cool-coalg sat GML --propagationRate once > CARDI84-cool-once.out""",0.018432825614736848,0.003208009935227896,0.01805350622,0.011403169473684215,0.010217782631578938,0.011896990220000004,0.02826275722,84
"timeout 1m bash -c ""cat CARDI86.cool | cool-coalg sat GML --propagationRate once > CARDI86-cool-once.out""",0.018234952088686876,0.0034705788435054298,0.017977628220000003,0.011239172929292928,0.010060737575757575,0.01037373322,0.027584564220000007,86
"timeout 1m bash -c ""cat CARDI88.cool | cool-coalg sat GML --propagationRate once > CARDI88-cool-once.out""",0.01811379133510792,0.003824720629685853,0.017768356220000003,0.011111987913669063,0.01013262028776978,0.00965494822,0.028241027220000003,88
"timeout 1m bash -c ""cat CARDI90.cool | cool-coalg sat GML --propagationRate once > CARDI90-cool-once.out""",0.020916342061584152,0.003805322191935528,0.020318944220000003,0.012273444356435634,0.011951752277227718,0.01065794922,0.02888107222,90
"timeout 1m bash -c ""cat CARDI92.cool | cool-coalg sat GML --propagationRate once > CARDI92-cool-once.out""",0.018330358169579834,0.003214810651309058,0.01814310322,0.011390821176470589,0.010062551428571431,0.01027813722,0.026278525220000005,92
"timeout 1m bash -c ""cat CARDI94.cool | cool-coalg sat GML --propagationRate once > CARDI94-cool-once.out""",0.018473666264642863,0.0032515462304468336,0.017836640720000005,0.011409746071428568,0.010135408571428566,0.012441877220000001,0.026561881220000003,94
"timeout 1m bash -c ""cat CARDI96.cool | cool-coalg sat GML --propagationRate once > CARDI96-cool-once.out""",0.017404201839999998,0.0028728217528085484,0.01733792722,0.010537749999999997,0.00996925,0.011227297220000002,0.027515435220000006,96
"timeout 1m bash -c ""cat CARDI98.cool | cool-coalg sat GML --propagationRate once > CARDI98-cool-once.out""",0.018187383930144924,0.0032677349162206814,0.017692140220000003,0.011286510434782605,0.010071052463768116,0.012147235220000004,0.026341409220000004,98
"timeout 1m bash -c ""cat CARDI100.cool | cool-coalg sat GML --propagationRate once > CARDI100-cool-once.out""",0.018670337611666664,0.0036421884464487874,0.018248313720000003,0.011784963333333327,0.010105321666666663,0.012340807220000003,0.025823514220000003,100
"timeout 1m bash -c ""cat CARDI102.cool | cool-coalg sat GML --propagationRate once > CARDI102-cool-once.out""",0.01862064786492754,0.003405050759390945,0.018324405220000003,0.011330423478260868,0.01055395101449275,0.01146950122,0.028524640220000005,102
"timeout 1m bash -c ""cat CARDI104.cool | cool-coalg sat GML --propagationRate once > CARDI104-cool-once.out""",0.019776183357404577,0.0032863616386069276,0.019177074220000003,0.012558399083969461,0.01032155251908397,0.012339583220000002,0.027375398220000003,104
"timeout 1m bash -c ""cat CARDI106.cool | cool-coalg sat GML --propagationRate once > CARDI106-cool-once.out""",0.018598878170819667,0.0034576472165594157,0.018316382720000003,0.011351576721311474,0.01041431606557377,0.011872577220000003,0.02822977322,106
"timeout 1m bash -c ""cat CARDI108.cool | cool-coalg sat GML --propagationRate once > CARDI108-cool-once.out""",0.019801767574166663,0.003155612241004631,0.01945109022,0.011565827916666667,0.011370584166666664,0.012157503220000001,0.027696718220000003,108
"timeout 1m bash -c ""cat CARDI110.cool | cool-coalg sat GML --propagationRate once > CARDI110-cool-once.out""",0.01934184480024691,0.008367751861544377,0.018531844720000003,0.01168629975308641,0.010199782469135806,0.011198103220000002,0.11535494522,110
"timeout 1m bash -c ""cat CARDI112.cool | cool-coalg sat GML --propagationRate once > CARDI112-cool-once.out""",0.01935043585461538,0.0029216138532138247,0.018529213220000004,0.011813072307692313,0.010706374230769228,0.013832849220000002,0.025586137220000003,112
"timeout 1m bash -c ""cat CARDI114.cool | cool-coalg sat GML --propagationRate once > CARDI114-cool-once.out""",0.019172896736666674,0.003178570013850251,0.018853527220000006,0.011518804999999997,0.01085028,0.012358826220000004,0.027054764220000003,114
"timeout 1m bash -c ""cat CARDI116.cool | cool-coalg sat GML --propagationRate once > CARDI116-cool-once.out""",0.019336940369253732,0.0028754408823850218,0.019070959720000003,0.012147693432835819,0.010485868059701493,0.012649835220000002,0.026001126220000004,116
"timeout 1m bash -c ""cat CARDI118.cool | cool-coalg sat GML --propagationRate once > CARDI118-cool-once.out""",0.0202546997519149,0.0034514943968535577,0.019506069220000005,0.01232211404255319,0.011196724680851061,0.012595525220000004,0.027437883220000004,118
"timeout 1m bash -c ""cat CARDI120.cool | cool-coalg sat GML --propagationRate once > CARDI120-cool-once.out""",0.019719826646470588,0.0036294621061117023,0.019186381720000003,0.012278703529411768,0.010729693235294116,0.012577426220000004,0.028160252220000005,120
"timeout 1m bash -c ""cat CARDI122.cool | cool-coalg sat GML --propagationRate once > CARDI122-cool-once.out""",0.020434420818290597,0.0035477504764199457,0.019732755220000002,0.012862401367521361,0.01093279196581197,0.013071179220000003,0.029847874220000004,122
"timeout 1m bash -c ""cat CARDI124.cool | cool-coalg sat GML --propagationRate once > CARDI124-cool-once.out""",0.01950595927590062,0.003679009760044295,0.019105124220000002,0.012123935900621111,0.0107087750310559,0.01130694322,0.02920626822,124
"timeout 1m bash -c ""cat CARDI126.cool | cool-coalg sat GML --propagationRate once > CARDI126-cool-once.out""",0.01991924434962962,0.003311384260091084,0.019690104720000004,0.012234324444444437,0.01093319296296296,0.012349864220000003,0.03188021322,126
"timeout 1m bash -c ""cat CARDI128.cool | cool-coalg sat GML --propagationRate once > CARDI128-cool-once.out""",0.01878406978774194,0.004063502790844708,0.01870412122,0.011350505806451614,0.010483973548387098,0.01058926022,0.029482035220000005,128
"timeout 1m bash -c ""cat CARDI130.cool | cool-coalg sat GML --propagationRate once > CARDI130-cool-once.out""",0.02006740068666668,0.003848318042136626,0.019879336220000002,0.012763552727272729,0.010542392121212121,0.01103843422,0.02886359322,130
"timeout 1m bash -c ""cat CARDI132.cool | cool-coalg sat GML --propagationRate once > CARDI132-cool-once.out""",0.02008281075333333,0.0032592925728814398,0.019930472720000002,0.012394371666666664,0.010873546666666666,0.012978841220000002,0.02924693922,132
"timeout 1m bash -c ""cat CARDI134.cool | cool-coalg sat GML --propagationRate once > CARDI134-cool-once.out""",0.021099975022919715,0.0035003857768354154,0.020349147220000002,0.013357631824817515,0.010929111386861316,0.012937993220000003,0.028624458220000006,134
"timeout 1m bash -c ""cat CARDI136.cool | cool-coalg sat GML --propagationRate once > CARDI136-cool-once.out""",0.02116817327454545,0.00347781642356062,0.021089266220000003,0.01315608606060606,0.01127553151515152,0.012382018220000002,0.028749689220000003,136
"timeout 1m bash -c ""cat CARDI138.cool | cool-coalg sat GML --propagationRate once > CARDI138-cool-once.out""",0.021567934152692318,0.003452283109048838,0.02092296722,0.013103254999999996,0.011701662692307694,0.012796626220000003,0.029525130220000004,138
"timeout 1m bash -c ""cat CARDI140.cool | cool-coalg sat GML --propagationRate once > CARDI140-cool-once.out""",0.020877610375172415,0.0036422777381771225,0.020606833220000002,0.013107483448275857,0.010909048965517238,0.011373783220000003,0.029522755220000006,140
"timeout 1m bash -c ""cat CARDI142.cool | cool-coalg sat GML --propagationRate once > CARDI142-cool-once.out""",0.021351412108888884,0.0037117930822409646,0.021644116220000002,0.013002647676767676,0.011744474949494951,0.012197885220000003,0.029039774220000005,142
"timeout 1m bash -c ""cat CARDI144.cool | cool-coalg sat GML --propagationRate once > CARDI144-cool-once.out""",0.02083864090907563,0.003232094706259107,0.020586044220000002,0.01288130857142857,0.011328274117647058,0.013644605220000001,0.029653718220000003,144
"timeout 1m bash -c ""cat CARDI146.cool | cool-coalg sat GML --propagationRate once > CARDI146-cool-once.out""",0.022366699084583344,0.006454222098219457,0.021455796720000003,0.013400213333333329,0.011829146666666667,0.013499719220000001,0.07326579122,146
"timeout 1m bash -c ""cat CARDI148.cool | cool-coalg sat GML --propagationRate once > CARDI148-cool-once.out""",0.021227833862857152,0.003600085378611538,0.020755352220000002,0.013207818775510199,0.011397398367346939,0.013209814220000001,0.02994212622,148
"timeout 1m bash -c ""cat CARDI150.cool | cool-coalg sat GML --propagationRate once > CARDI150-cool-once.out""",0.020482283517297282,0.0037554153467022136,0.020323037720000003,0.012764589459459458,0.011000013783783784,0.010614006220000003,0.028687807220000004,150
"timeout 1m bash -c ""cat CARDI152.cool | cool-coalg sat GML --propagationRate once > CARDI152-cool-once.out""",0.02189718067744682,0.003805045115383447,0.02195250772,0.013547965106382981,0.011614735319148937,0.012425253220000002,0.03140839722,152
"timeout 1m bash -c ""cat CARDI154.cool | cool-coalg sat GML --propagationRate once > CARDI154-cool-once.out""",0.0214815658182906,0.003717596903592816,0.021087635220000005,0.013229922735042735,0.011513928717948728,0.013254973220000004,0.029790624220000003,154
"timeout 1m bash -c ""cat CARDI156.cool | cool-coalg sat GML --propagationRate once > CARDI156-cool-once.out""",0.02074346700102189,0.0038153227918752753,0.020229826220000004,0.012710807007299265,0.011215396058394157,0.013024149220000003,0.029922437220000004,156
"timeout 1m bash -c ""cat CARDI158.cool | cool-coalg sat GML --propagationRate once > CARDI158-cool-once.out""",0.019963329604180798,0.00413829098547953,0.019786441220000003,0.012517371525423733,0.01052615514124293,0.011036172220000001,0.030867784220000003,158
"timeout 1m bash -c ""cat CARDI160.cool | cool-coalg sat GML --propagationRate once > CARDI160-cool-once.out""",0.020886531510909093,0.003502152295665007,0.020802885720000004,0.013201852727272728,0.010989761818181822,0.011547302220000003,0.03081872022,160
"timeout 1m bash -c ""cat CARDI162.cool | cool-coalg sat GML --propagationRate once > CARDI162-cool-once.out""",0.021134288903673464,0.0032717002946300857,0.020623734220000002,0.01317790040816326,0.011341286122448974,0.013976836220000004,0.030390663220000006,162
"timeout 1m bash -c ""cat CARDI164.cool | cool-coalg sat GML --propagationRate once > CARDI164-cool-once.out""",0.020471911286176477,0.0030221994157477662,0.019783347720000004,0.012800894705882353,0.01111628147058824,0.013247827220000001,0.029876228220000006,164
"timeout 1m bash -c ""cat CARDI166.cool | cool-coalg sat GML --propagationRate once > CARDI166-cool-once.out""",0.02238542911922481,0.0032904668277391404,0.02217070822,0.013928507906976742,0.011823863720930233,0.014348134220000003,0.029442620220000004,166
"timeout 1m bash -c ""cat CARDI168.cool | cool-coalg sat GML --propagationRate once > CARDI168-cool-once.out""",0.02143244199165355,0.0034932813830334327,0.02103132422,0.013660864251968505,0.011183176850393698,0.013201912220000004,0.029696573220000005,168
"timeout 1m bash -c ""cat CARDI170.cool | cool-coalg sat GML --propagationRate once > CARDI170-cool-once.out""",0.021030732863564362,0.0032087303321559403,0.020619145220000003,0.013447563168316825,0.010991148316831689,0.014041292220000001,0.030531813220000006,170
"timeout 1m bash -c ""cat CARDI172.cool | cool-coalg sat GML --propagationRate once > CARDI172-cool-once.out""",0.020972933402539688,0.003930406862732219,0.020666668720000003,0.012813649841269835,0.011410400634920633,0.01094440722,0.030084505220000005,172
"timeout 1m bash -c ""cat CARDI174.cool | cool-coalg sat GML --propagationRate once > CARDI174-cool-once.out""",0.022056424824838716,0.00352527457706545,0.022123373220000006,0.013877565483870967,0.011527504193548383,0.013376001220000003,0.029338201220000002,174
"timeout 1m bash -c ""cat CARDI176.cool | cool-coalg sat GML --propagationRate once > CARDI176-cool-once.out""",0.022173169876862745,0.003798517706239313,0.02225815122,0.013731713333333331,0.011885813333333326,0.013118526220000003,0.029357559220000006,176
"timeout 1m bash -c ""cat CARDI178.cool | cool-coalg sat GML --propagationRate once > CARDI178-cool-once.out""",0.02148927078382979,0.004588585850216314,0.021512689220000006,0.01280927361702128,0.011927692765957445,0.011264884220000004,0.028268493220000006,178
"timeout 1m bash -c ""cat CARDI180.cool | cool-coalg sat GML --propagationRate once > CARDI180-cool-once.out""",0.021892881676000002,0.0034624371254180033,0.021375157220000003,0.01359492,0.011634699999999996,0.013150074220000002,0.029118381220000007,180
"timeout 1m bash -c ""cat CARDI182.cool | cool-coalg sat GML --propagationRate once > CARDI182-cool-once.out""",0.021667287355999997,0.003582091833821536,0.021632769220000004,0.013319296,0.011689572000000002,0.013785321220000004,0.030515271220000004,182
"timeout 1m bash -c ""cat CARDI184.cool | cool-coalg sat GML --propagationRate once > CARDI184-cool-once.out""",0.021628255742727278,0.004201377748489446,0.02107084672,0.01327405045454546,0.011556514090909093,0.012621514220000001,0.03017932522,184
"timeout 1m bash -c ""cat CARDI186.cool | cool-coalg sat GML --propagationRate once > CARDI186-cool-once.out""",0.02156755078910569,0.004097497592842204,0.021386055220000002,0.013356197073170732,0.01137339463414634,0.012689122220000001,0.030393369220000004,186
"timeout 1m bash -c ""cat CARDI188.cool | cool-coalg sat GML --propagationRate once > CARDI188-cool-once.out""",0.023283325726493508,0.00807723269840214,0.023019185220000002,0.014044639740259733,0.011990012467532472,0.012841000220000003,0.11144056422000001,188
"timeout 1m bash -c ""cat CARDI190.cool | cool-coalg sat GML --propagationRate once > CARDI190-cool-once.out""",0.023537016919029128,0.003263535645996189,0.023331186220000005,0.014755909126213586,0.011990863495145635,0.014544350220000002,0.030657886220000003,190
"timeout 1m bash -c ""cat CARDI192.cool | cool-coalg sat GML --propagationRate once > CARDI192-cool-once.out""",0.023816984123846162,0.0031607030987455243,0.023608986220000003,0.014674745384615384,0.01232255692307692,0.014428117220000002,0.031064704220000006,192
"timeout 1m bash -c ""cat CARDI194.cool | cool-coalg sat GML --propagationRate once > CARDI194-cool-once.out""",0.022546605328333323,0.0037916411191069883,0.022147720220000004,0.014212804999999998,0.011561188333333335,0.012749053220000004,0.03103446022,194
"timeout 1m bash -c ""cat CARDI196.cool | cool-coalg sat GML --propagationRate once > CARDI196-cool-once.out""",0.02388360372399999,0.003107074573182308,0.023945701220000004,0.014741695999999992,0.012383899999999993,0.014504745220000004,0.03034109122,196
"timeout 1m bash -c ""cat CARDI198.cool | cool-coalg sat GML --propagationRate once > CARDI198-cool-once.out""",0.02370321188972477,0.0030134883225528754,0.02395995022,0.015046797431192659,0.01204857633027523,0.017852061220000003,0.029997581220000003,198
"timeout 1m bash -c ""cat CARDI200.cool | cool-coalg sat GML --propagationRate once > CARDI200-cool-once.out""",0.02344466403451613,0.003522753402480273,0.024041306220000003,0.01470140419354838,0.011966189677419352,0.014095315220000001,0.03181609622,200
"timeout 1m bash -c ""cat CARDI202.cool | cool-coalg sat GML --propagationRate once > CARDI202-cool-once.out""",0.02332045373724139,0.0033817182260329885,0.02304502472,0.014460138620689659,0.012138388045977009,0.012726807220000004,0.030918456220000005,202
"timeout 1m bash -c ""cat CARDI204.cool | cool-coalg sat GML --propagationRate once > CARDI204-cool-once.out""",0.023420238995510212,0.0033585600702374014,0.023596905220000006,0.015167992244897961,0.011656265714285708,0.015714506220000004,0.030344798220000007,204
"timeout 1m bash -c ""cat CARDI206.cool | cool-coalg sat GML --propagationRate once > CARDI206-cool-once.out""",0.02293382147961539,0.003137970706202725,0.022948743220000005,0.014368706923076914,0.011846162692307687,0.014821150220000003,0.029167475220000006,206
"timeout 1m bash -c ""cat CARDI208.cool | cool-coalg sat GML --propagationRate once > CARDI208-cool-once.out""",0.022341080700769237,0.003478539223316007,0.02183987022,0.014501880000000002,0.011261374230769231,0.014505447220000002,0.03127120222,208
"timeout 1m bash -c ""cat CARDI210.cool | cool-coalg sat GML --propagationRate once > CARDI210-cool-once.out""",0.021616622451578946,0.00503143337618442,0.021869360220000002,0.012823132631578941,0.011714095789473687,0.012071377220000002,0.03167771222,210
"timeout 1m bash -c ""cat CARDI212.cool | cool-coalg sat GML --propagationRate once > CARDI212-cool-once.out""",0.023052729735151524,0.0033394060619938446,0.022574588220000004,0.014932172929292923,0.011453919393939393,0.015183104220000004,0.030234247220000007,212
"timeout 1m bash -c ""cat CARDI214.cool | cool-coalg sat GML --propagationRate once > CARDI214-cool-once.out""",0.023930202241276594,0.003428353303003868,0.024551027720000004,0.01472578425531914,0.012385267234042553,0.014382161220000002,0.029653197220000007,214
"timeout 1m bash -c ""cat CARDI216.cool | cool-coalg sat GML --propagationRate once > CARDI216-cool-once.out""",0.021079465632844036,0.004564907282988502,0.021243237220000002,0.013300586422018342,0.010876778165137614,0.011607747220000002,0.02907613922,216
"timeout 1m bash -c ""cat CARDI218.cool | cool-coalg sat GML --propagationRate once > CARDI218-cool-once.out""",0.022703413175752217,0.005226326585761119,0.022333047220000003,0.014084216283185846,0.01170539592920354,0.013167815220000004,0.06156544722,218
"timeout 1m bash -c ""cat CARDI220.cool | cool-coalg sat GML --propagationRate once > CARDI220-cool-once.out""",0.02389109987161289,0.003453158725251383,0.024137607220000003,0.014942660645161294,0.012162470322580646,0.013429106220000004,0.031118889220000005,220
"timeout 1m bash -c ""cat CARDI222.cool | cool-coalg sat GML --propagationRate once > CARDI222-cool-once.out""",0.024630540972577327,0.003253663859848933,0.024766944220000003,0.015588756288659793,0.012206907835051546,0.017729579220000003,0.03201447422,222
"timeout 1m bash -c ""cat CARDI224.cool | cool-coalg sat GML --propagationRate once > CARDI224-cool-once.out""",0.024328294362857154,0.00352635854458399,0.024562603720000003,0.015240951428571427,0.012306949387755103,0.014856129220000003,0.03556930922,224
"timeout 1m bash -c ""cat CARDI226.cool | cool-coalg sat GML --propagationRate once > CARDI226-cool-once.out""",0.02403218851914531,0.003360829338704615,0.023911284220000002,0.01580859794871794,0.011631501367521368,0.014683679220000002,0.03305979922,226
"timeout 1m bash -c ""cat CARDI228.cool | cool-coalg sat GML --propagationRate once > CARDI228-cool-once.out""",0.02305767519297299,0.0027457589363035243,0.022816566220000004,0.014877762882882879,0.011670817837837836,0.017974253220000003,0.029558834220000007,228
"timeout 1m bash -c ""cat CARDI230.cool | cool-coalg sat GML --propagationRate once > CARDI230-cool-once.out""",0.02395585135829787,0.003144805503079746,0.023870184720000003,0.015653060851063834,0.011680533191489364,0.017558981220000002,0.03156287022,230
"timeout 1m bash -c ""cat CARDI232.cool | cool-coalg sat GML --propagationRate once > CARDI232-cool-once.out""",0.023421110790000012,0.0029537978691989556,0.023216664220000002,0.015067119999999998,0.011913620000000003,0.017602813220000003,0.03210821722,232
"timeout 1m bash -c ""cat CARDI234.cool | cool-coalg sat GML --propagationRate once > CARDI234-cool-once.out""",0.022647106364329903,0.0036973625843309127,0.022828247220000004,0.014606508865979374,0.011353227422680417,0.012916795220000003,0.031147105220000002,234
"timeout 1m bash -c ""cat CARDI236.cool | cool-coalg sat GML --propagationRate once > CARDI236-cool-once.out""",0.024074485801818184,0.0030966619968508568,0.024259850720000004,0.015558343636363645,0.011892552727272725,0.013449833220000002,0.03341719422,236
"timeout 1m bash -c ""cat CARDI238.cool | cool-coalg sat GML --propagationRate once > CARDI238-cool-once.out""",0.024024117199591837,0.003490275689592753,0.024047002220000002,0.015122328979591834,0.012016704489795919,0.016106205220000003,0.03163355922,238
"timeout 1m bash -c ""cat CARDI240.cool | cool-coalg sat GML --propagationRate once > CARDI240-cool-once.out""",0.023814092788965516,0.0030534044058778955,0.024004632220000002,0.014644181724137935,0.012412514482758616,0.015548033220000004,0.029771180220000002,240
"timeout 1m bash -c ""cat CARDI242.cool | cool-coalg sat GML --propagationRate once > CARDI242-cool-once.out""",0.02494558300217823,0.002886152096533988,0.025303387220000004,0.015478127524752468,0.012431039405940593,0.018196965220000003,0.030711332220000002,242
"timeout 1m bash -c ""cat CARDI244.cool | cool-coalg sat GML --propagationRate once > CARDI244-cool-once.out""",0.023469433546388883,0.003924336337929829,0.024075040220000003,0.014735768888888896,0.012016764722222227,0.012130705220000003,0.03618581622,244
"timeout 1m bash -c ""cat CARDI246.cool | cool-coalg sat GML --propagationRate once > CARDI246-cool-once.out""",0.02368386494727272,0.0031420632463242653,0.02340635722,0.014947252727272726,0.012246352727272723,0.016104470220000004,0.030858677220000002,246
"timeout 1m bash -c ""cat CARDI248.cool | cool-coalg sat GML --propagationRate once > CARDI248-cool-once.out""",0.024771546943404263,0.002965222240115143,0.025110828720000006,0.015134677872340423,0.012860565106382978,0.018378367220000004,0.03258307022,248
"timeout 1m bash -c ""cat CARDI250.cool | cool-coalg sat GML --propagationRate once > CARDI250-cool-once.out""",0.024716939634414428,0.002941495491707548,0.024772157220000004,0.015522798918918923,0.012306079099099096,0.016019977220000002,0.031165738220000006,250
"timeout 1m bash -c ""cat CARDI252.cool | cool-coalg sat GML --propagationRate once > CARDI252-cool-once.out""",0.02408320663059602,0.002979350638243887,0.024287879220000003,0.015029581986754966,0.012479344238410591,0.011958739220000004,0.030177720220000006,252
"timeout 1m bash -c ""cat CARDI254.cool | cool-coalg sat GML --propagationRate once > CARDI254-cool-once.out""",0.02392130085636364,0.003038016833100684,0.024013844220000004,0.015321142626262626,0.012085646666666663,0.015605438220000004,0.03170709122,254
"timeout 1m bash -c ""cat CARDI256.cool | cool-coalg sat GML --propagationRate once > CARDI256-cool-once.out""",0.023745208661441444,0.0029559046225211714,0.02383304522,0.014938429549549555,0.012297187207207216,0.016362236220000003,0.030082228220000003,256


==> benchmarks/CARDI-fact.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m bash -c ""cat CARDI1.fact | factWrapper.sh > CARDI1-fact.out""",0.014183648344285716,0.0026942472944742114,0.013622623680000001,0.007432961428571424,0.00867654571428572,0.00948705368,0.024886065680000003,1
"timeout 1m bash -c ""cat CARDI2.fact | factWrapper.sh > CARDI2-fact.out""",0.014326475973749992,0.0033477806994417505,0.014022059180000001,0.007553402499999999,0.008621647499999998,0.00860310768,0.024135126680000004,2
"timeout 1m bash -c ""cat CARDI3.fact | factWrapper.sh > CARDI3-fact.out""",0.014592325286936408,0.0028554564205257437,0.014294302680000003,0.007830947514450867,0.008712835144508676,0.009185194680000001,0.023277553680000004,3
"timeout 1m bash -c ""cat CARDI4.fact | factWrapper.sh > CARDI4-fact.out""",0.014402623262089555,0.002992282973199579,0.014285818180000001,0.0075561817910447734,0.0086763047761194,0.008740962680000002,0.025316235680000004,4
"timeout 1m bash -c ""cat CARDI5.fact | factWrapper.sh > CARDI5-fact.out""",0.015227192386293706,0.003031815448485392,0.014872095680000003,0.008384592447552446,0.008833032727272724,0.00949454668,0.023293624680000003,5
"timeout 1m bash -c ""cat CARDI6.fact | factWrapper.sh > CARDI6-fact.out""",0.015057334048055556,0.0031762514115346563,0.014689609680000002,0.00845946361111111,0.008481475277777777,0.009315877680000001,0.02362749868,6
"timeout 1m bash -c ""cat CARDI7.fact | factWrapper.sh > CARDI7-fact.out""",0.016166577598518528,0.0029109849286710824,0.01582527468,0.009643973333333328,0.008485656296296296,0.00962436568,0.02800997568,7
"timeout 1m bash -c ""cat CARDI8.fact | factWrapper.sh > CARDI8-fact.out""",0.019872525296666665,0.00386830865955955,0.01999010068,0.012440365000000005,0.009373451666666671,0.01393425568,0.02919768968,8
"timeout 1m bash -c ""cat CARDI9.fact | factWrapper.sh > CARDI9-fact.out""",0.02686299348,0.0033567027264176067,0.02712742418,0.018649706666666665,0.010290648888888887,0.020036090680000004,0.03458622068,9
"timeout 1m bash -c ""cat CARDI10.fact | factWrapper.sh > CARDI10-fact.out""",0.041003050473650784,0.004021231744106537,0.041165271680000004,0.031769262222222226,0.011366648888888893,0.033381217680000005,0.04930543668,10
"timeout 1m bash -c ""cat CARDI11.fact | factWrapper.sh > CARDI11-fact.out""",0.07083518358000002,0.004748093928645942,0.07033094718,0.06155711499999998,0.011407235,0.06395037068000001,0.08598792468000001,11
"timeout 1m bash -c ""cat CARDI12.fact | factWrapper.sh > CARDI12-fact.out""",0.13801179788,0.005776396870435104,0.13623371768000003,0.12791473999999997,0.012140460000000002,0.13087941568,0.15185058468,12
"timeout 1m bash -c ""cat CARDI13.fact | factWrapper.sh > CARDI13-fact.out""",0.30103896556888887,0.006800291604976276,0.30357042068,0.28933804,0.013552982222222221,0.29141013768,0.30812040168,13
"timeout 1m bash -c ""cat CARDI14.fact | factWrapper.sh > CARDI14-fact.out""",0.71948228468,0.010201640283197437,0.72384140568,0.70297754,0.017577009999999997,0.70425778068,0.72598854668,14
"timeout 1m bash -c ""cat CARDI15.fact | factWrapper.sh > CARDI15-fact.out""",1.6203917783466666,0.015366161570859942,1.62616086968,1.6013613733333332,0.019841426666666665,1.60297598668,1.63203847868,15
"timeout 1m bash -c ""cat CARDI16.fact | factWrapper.sh > CARDI16-fact.out""",3.787615248346667,0.002299151437615341,3.78827846768,3.7616057066666664,0.02502676,3.7850573856800005,3.7895098916800003,16
"timeout 1m bash -c ""cat CARDI17.fact | factWrapper.sh > CARDI17-fact.out""",8.895178875346668,0.08701276595945986,8.89187641568,8.852526039999999,0.04170442666666666,8.80986435468,8.98379585568,17
"timeout 1m bash -c ""cat CARDI18.fact | factWrapper.sh > CARDI18-fact.out""",21.17613986501333,0.38651757980229995,21.14825129968,21.068090706666663,0.08564076,20.80432190168,21.57584639368,18
"timeout 1m bash -c ""cat CARDI19.fact | factWrapper.sh > CARDI19-fact.out""",48.59208863768,0.20861734297432288,48.592209996680005,48.418622373333335,0.14656709333333331,48.38341064168,48.80064527468,19


==> benchmarks/GML-128-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML128_1.cool | cool-coalg sat GML > GML128_1-cool.out""",0.02716057314666667,0.0016057815429541867,0.026264416480000004,0.017730439999999997,0.012008586666666666,0.02620287348,0.02901442948
"timeout 1m sh -c ""cat GML128_2.cool | cool-coalg sat GML > GML128_2-cool.out""",0.01151527348,0.0025268292028942122,0.01183561148,0.005628439999999999,0.008025253333333333,0.00884355048,0.01386665848
"timeout 1m sh -c ""cat GML128_3.cool | cool-coalg sat GML > GML128_3-cool.out""",0.03502612181333333,0.0007533635247649927,0.03495357248,0.02463077333333333,0.013068919999999998,0.03431165748,0.03581313548
"timeout 1m sh -c ""cat GML128_4.cool | cool-coalg sat GML > GML128_4-cool.out""",0.15796269414666667,0.002679487905532016,0.15820754248,0.13866444,0.02126758666666666,0.15516918548,0.16051135448
"timeout 1m sh -c ""cat GML128_5.cool | cool-coalg sat GML > GML128_5-cool.out""",0.011180530146666668,0.0009736853439465613,0.01140085048,0.00576944,0.007868586666666665,0.01011556248,0.01202517748
"timeout 1m sh -c ""cat GML128_6.cool | cool-coalg sat GML > GML128_6-cool.out""",0.03339678948,0.0025562289367955654,0.033574830480000005,0.022815106666666668,0.01311392,0.030756194480000006,0.03585934348
"timeout 1m sh -c ""cat GML128_7.cool | cool-coalg sat GML > GML128_7-cool.out""",0.018560660813333334,0.004948931075197589,0.016833781479999997,0.010933439999999997,0.009783253333333332,0.014706544479999998,0.024141656480000002
"timeout 1m sh -c ""cat GML128_8.cool | cool-coalg sat GML > GML128_8-cool.out""",60.00458818681334,0.00017816367646104612,60.004607189480005,0.0021131066666666668,0.006680586666666666,60.00440128348,60.004756087480004
"timeout 1m sh -c ""cat GML128_9.cool | cool-coalg sat GML > GML128_9-cool.out""",0.04007699181333334,0.002728058453848511,0.041263738480000006,0.031038106666666666,0.010915253333333333,0.036956559480000005,0.04201067748
"timeout 1m sh -c ""cat GML128_10.cool | cool-coalg sat GML > GML128_10-cool.out""",0.014884879813333333,0.0034192696018806893,0.01502592848,0.008174773333333333,0.008401586666666667,0.01139726848,0.01823144248
"timeout 1m sh -c ""cat GML128_11.cool | cool-coalg sat GML > GML128_11-cool.out""",0.011591975146666668,0.0016382693716163817,0.01094082748,0.007403773333333332,0.006446919999999999,0.01037939048,0.01345570748
"timeout 1m sh -c ""cat GML128_12.cool | cool-coalg sat GML > GML128_12-cool.out""",0.010641136479999999,0.0016449168548288385,0.01048904648,0.0038157733333333333,0.00895592,0.00907754648,0.01235681648
"timeout 1m sh -c ""cat GML128_13.cool | cool-coalg sat GML > GML128_13-cool.out""",0.018260146146666666,0.004570730760264963,0.016634246480000003,0.007854439999999999,0.01249325333333333,0.014724657479999998,0.02342153448
"timeout 1m sh -c ""cat GML128_14.cool | cool-coalg sat GML > GML128_14-cool.out""",0.012567975146666665,0.0028710853260198186,0.01140766048,0.007987773333333333,0.0072135866666666664,0.01045863748,0.015837627479999998
"timeout 1m sh -c ""cat GML128_15.cool | cool-coalg sat GML > GML128_15-cool.out""",0.013010431146666666,0.004521677253875416,0.01375866548,0.004658106666666668,0.009668253333333333,0.008161308479999999,0.017111319479999998
"timeout 1m sh -c ""cat GML128_16.cool | cool-coalg sat GML > GML128_16-cool.out""",0.01189469548,0.0014114453635291734,0.01246900948,0.004526106666666666,0.00939892,0.01028662948,0.01292844748
"timeout 1m sh -c ""cat GML128_17.cool | cool-coalg sat GML > GML128_17-cool.out""",0.013598837146666666,0.002648412658462674,0.013846406479999998,0.00676844,0.008205919999999998,0.01083533248,0.016114772479999998
"timeout 1m sh -c ""cat GML128_18.cool | cool-coalg sat GML > GML128_18-cool.out""",0.025722357813333336,0.0039689375027511286,0.02490399848,0.016615773333333334,0.011176253333333332,0.022226389479999997,0.030036685480000005
"timeout 1m sh -c ""cat GML128_19.cool | cool-coalg sat GML > GML128_19-cool.out""",0.012465974146666668,0.0027130524860964887,0.01119183648,0.00604244,0.007814253333333332,0.01062451848,0.01558156748
"timeout 1m sh -c ""cat GML128_20.cool | cool-coalg sat GML > GML128_20-cool.out""",0.013343749813333333,0.003553532576213751,0.013831846480000002,0.007284773333333332,0.00823492,0.00957139948,0.01662800348
"timeout 1m sh -c ""cat GML128_21.cool | cool-coalg sat GML > GML128_21-cool.out""",0.010781569146666664,0.005255585884657991,0.00814274148,0.004928439999999999,0.007498586666666665,0.007368264479999999,0.016833701479999998
"timeout 1m sh -c ""cat GML128_22.cool | cool-coalg sat GML > GML128_22-cool.out""",0.08847642581333333,0.001037788024215608,0.08894592048000001,0.07597543999999999,0.015019586666666666,0.08728685648000001,0.08919650048000001
"timeout 1m sh -c ""cat GML128_23.cool | cool-coalg sat GML > GML128_23-cool.out""",0.05788239181333334,0.003409580765669635,0.05779635348000001,0.04611444,0.013872253333333334,0.05451664448,0.06133417748
"timeout 1m sh -c ""cat GML128_24.cool | cool-coalg sat GML > GML128_24-cool.out""",0.02301934048,0.003070963697205325,0.02372120448,0.014376773333333334,0.010217253333333334,0.01965819948,0.02567861748
"timeout 1m sh -c ""cat GML128_25.cool | cool-coalg sat GML > GML128_25-cool.out""",0.31256696514666665,0.007753737856062502,0.31046996748,0.28985810666666667,0.024094919999999995,0.30607740048,0.32115352748000003
"timeout 1m sh -c ""cat GML128_26.cool | cool-coalg sat GML > GML128_26-cool.out""",0.015247364146666664,0.00153789193574527,0.015049384479999999,0.0071401066666666665,0.010534919999999998,0.013818049479999999,0.01687465848
"timeout 1m sh -c ""cat GML128_27.cool | cool-coalg sat GML > GML128_27-cool.out""",0.012252496146666667,0.0027634434672658558,0.01150635448,0.007294106666666665,0.006936586666666665,0.00993873348,0.01531240048
"timeout 1m sh -c ""cat GML128_28.cool | cool-coalg sat GML > GML128_28-cool.out""",60.004497144146676,0.00023889258581285972,60.004479331480006,0.0030201066666666666,0.0052469199999999995,60.00426765648,60.00474444448
"timeout 1m sh -c ""cat GML128_29.cool | cool-coalg sat GML > GML128_29-cool.out""",0.01876001448,0.002311031784671727,0.017999085480000003,0.009357106666666665,0.011478919999999998,0.016925392480000002,0.021355565479999998
"timeout 1m sh -c ""cat GML128_30.cool | cool-coalg sat GML > GML128_30-cool.out""",0.013831824813333332,0.0024599431713017953,0.01467856048,0.005980773333333332,0.010371586666666667,0.01106035148,0.01575656248
"timeout 1m sh -c ""cat GML128_31.cool | cool-coalg sat GML > GML128_31-cool.out""",60.00506300348,0.00015168947801648226,60.005009527480006,0.0023492933333333333,0.007734253333333332,60.00494529448,60.00523418848
"timeout 1m sh -c ""cat GML128_32.cool | cool-coalg sat GML > GML128_32-cool.out""",0.015281053146666666,0.001022465344900419,0.015770238479999997,0.0067407733333333325,0.010933586666666667,0.014105891479999999,0.01596702948
"timeout 1m sh -c ""cat GML128_33.cool | cool-coalg sat GML > GML128_33-cool.out""",0.014073641480000001,0.002983961477487772,0.01543483048,0.007523106666666667,0.007696253333333333,0.01065180648,0.016134287480000002
"timeout 1m sh -c ""cat GML128_34.cool | cool-coalg sat GML > GML128_34-cool.out""",0.014651629146666666,0.0010949952319103194,0.014751595479999999,0.007155106666666667,0.00952492,0.013510078480000002,0.015693213480000003
"timeout 1m sh -c ""cat GML128_35.cool | cool-coalg sat GML > GML128_35-cool.out""",0.013854679146666667,0.0018195107854872233,0.01281915148,0.00586944,0.009637253333333332,0.01278928748,0.01595559848
"timeout 1m sh -c ""cat GML128_36.cool | cool-coalg sat GML > GML128_36-cool.out""",0.011214289146666667,0.003919432428555484,0.00993478748,0.00678844,0.006819253333333333,0.008094504479999999,0.015613575480000001
"timeout 1m sh -c ""cat GML128_37.cool | cool-coalg sat GML > GML128_37-cool.out""",0.06642934348,0.0023640740952962937,0.06577098448,0.05371077333333333,0.01480325333333333,0.06446423248000001,0.06905281348
"timeout 1m sh -c ""cat GML128_38.cool | cool-coalg sat GML > GML128_38-cool.out""",0.018076631146666668,0.004827335512346986,0.018364885480000002,0.01138844,0.009419586666666665,0.01311162748,0.02275338048
"timeout 1m sh -c ""cat GML128_39.cool | cool-coalg sat GML > GML128_39-cool.out""",0.013853711480000001,0.0017733029866201673,0.01292279748,0.00692744,0.009604920000000001,0.01273972148,0.015898615480000003
"timeout 1m sh -c ""cat GML128_40.cool | cool-coalg sat GML > GML128_40-cool.out""",0.01441721548,0.002752484301264404,0.013948066479999998,0.00677244,0.00917192,0.011929457479999999,0.017374122479999997
"timeout 1m sh -c ""cat GML128_41.cool | cool-coalg sat GML > GML128_41-cool.out""",0.01337440448,0.001343801951608941,0.01397137848,0.009035106666666666,0.006526586666666667,0.01183554648,0.01431628848
"timeout 1m sh -c ""cat GML128_42.cool | cool-coalg sat GML > GML128_42-cool.out""",0.012813932813333331,0.001706896022276205,0.01308925448,0.004720773333333333,0.010092253333333334,0.01098611148,0.014366432479999998
"timeout 1m sh -c ""cat GML128_43.cool | cool-coalg sat GML > GML128_43-cool.out""",0.01179993748,0.002977609697495795,0.01280371648,0.0035614400000000004,0.00978025333333333,0.00845015748,0.01414593848
"timeout 1m sh -c ""cat GML128_44.cool | cool-coalg sat GML > GML128_44-cool.out""",0.22340892581333335,0.007217254193945531,0.22697162248,0.20234843999999996,0.022923586666666662,0.21510307348,0.22815208148
"timeout 1m sh -c ""cat GML128_45.cool | cool-coalg sat GML > GML128_45-cool.out""",0.013794095479999999,0.004125306519355015,0.015980582479999998,0.007412106666666667,0.007798586666666666,0.00903579948,0.01636590448
"timeout 1m sh -c ""cat GML128_46.cool | cool-coalg sat GML > GML128_46-cool.out""",0.010901494146666668,0.0016914097842100045,0.01070664148,0.006514773333333334,0.006205586666666666,0.00931594948,0.01268189148
"timeout 1m sh -c ""cat GML128_47.cool | cool-coalg sat GML > GML128_47-cool.out""",60.00440943248,0.00009889289543381863,60.00444164148001,0.002023773333333333,0.006406253333333333,60.00429845048,60.00448820548
"timeout 1m sh -c ""cat GML128_48.cool | cool-coalg sat GML > GML128_48-cool.out""",0.01304487848,0.0035223559222425276,0.012435466479999999,0.005637773333333333,0.009589919999999998,0.00986699148,0.016832177480000002
"timeout 1m sh -c ""cat GML128_49.cool | cool-coalg sat GML > GML128_49-cool.out""",0.01727957848,0.0015975786923162823,0.01664643248,0.008681106666666667,0.01089892,0.016095617479999998,0.01909668548
"timeout 1m sh -c ""cat GML128_50.cool | cool-coalg sat GML > GML128_50-cool.out""",5.00933207548,0.035773902781338865,5.00980552548,4.9860277733333325,0.024028253333333333,4.97332379748,5.04486690348
"timeout 1m sh -c ""cat GML128_51.cool | cool-coalg sat GML > GML128_51-cool.out""",0.012437736480000001,0.003215974649105929,0.01341129448,0.006821439999999999,0.00778392,0.00884747048,0.01505444448
"timeout 1m sh -c ""cat GML128_52.cool | cool-coalg sat GML > GML128_52-cool.out""",0.25390212348,0.0033016779331399015,0.25351281248,0.23028543999999998,0.02558792,0.25081236048,0.25738119748
"timeout 1m sh -c ""cat GML128_53.cool | cool-coalg sat GML > GML128_53-cool.out""",0.015263080813333331,0.0015281603760739012,0.014856935480000001,0.008634106666666667,0.00854892,0.01397902248,0.016953284479999997
"timeout 1m sh -c ""cat GML128_54.cool | cool-coalg sat GML > GML128_54-cool.out""",0.015713629146666668,0.004284235766594709,0.01340111248,0.01059844,0.007453253333333333,0.01308255648,0.020657218480000003
"timeout 1m sh -c ""cat GML128_55.cool | cool-coalg sat GML > GML128_55-cool.out""",0.14437488514666666,0.004463803298351333,0.14567452547999998,0.1288547733333333,0.018032586666666666,0.13940548848,0.14804464148
"timeout 1m sh -c ""cat GML128_56.cool | cool-coalg sat GML > GML128_56-cool.out""",0.015329849813333333,0.003747170690954086,0.015160220479999998,0.009931773333333333,0.0069589199999999995,0.01167037448,0.019158954479999997
"timeout 1m sh -c ""cat GML128_57.cool | cool-coalg sat GML > GML128_57-cool.out""",0.020501408813333333,0.0011950457586089903,0.02115684148,0.011368773333333334,0.011392253333333331,0.019122055479999997,0.02122532948
"timeout 1m sh -c ""cat GML128_58.cool | cool-coalg sat GML > GML128_58-cool.out""",0.22134420881333336,0.0068257874950975,0.22282105148,0.1990967733333333,0.024621920000000002,0.21390089548,0.22731067948
"timeout 1m sh -c ""cat GML128_59.cool | cool-coalg sat GML > GML128_59-cool.out""",0.01572424348,0.005036841243319467,0.017153443480000002,0.008972773333333333,0.009107586666666665,0.01012724548,0.019892041479999997
"timeout 1m sh -c ""cat GML128_60.cool | cool-coalg sat GML > GML128_60-cool.out""",0.02109104848,0.0013276069428294652,0.02043592048,0.013438106666666665,0.010525253333333331,0.020218343479999998,0.02261888148
"timeout 1m sh -c ""cat GML128_61.cool | cool-coalg sat GML > GML128_61-cool.out""",0.013322959146666667,0.003987017599008731,0.01181175648,0.00707744,0.007926586666666666,0.01031246048,0.017844660480000003
"timeout 1m sh -c ""cat GML128_62.cool | cool-coalg sat GML > GML128_62-cool.out""",0.012041937813333334,0.00152989164270622,0.01136811948,0.004309106666666666,0.009513253333333332,0.01096461748,0.013793076480000001
"timeout 1m sh -c ""cat GML128_63.cool | cool-coalg sat GML > GML128_63-cool.out""",0.011310321479999998,0.0036362467831998146,0.00995750248,0.0050941066666666665,0.007879919999999999,0.00854439148,0.01542907048
"timeout 1m sh -c ""cat GML128_64.cool | cool-coalg sat GML > GML128_64-cool.out""",0.034358620480000004,0.004333642746574642,0.03328696348,0.023105106666666667,0.013352586666666666,0.030661350480000002,0.039127547480000004
"timeout 1m sh -c ""cat GML128_65.cool | cool-coalg sat GML > GML128_65-cool.out""",0.013763393813333332,0.0011126799632622732,0.013922992479999998,0.005414106666666667,0.010654919999999998,0.012579532479999999,0.01478765648
"timeout 1m sh -c ""cat GML128_66.cool | cool-coalg sat GML > GML128_66-cool.out""",0.01170684248,0.0009046221513709466,0.01183419248,0.004747106666666666,0.009092919999999999,0.01074529348,0.012541041479999999
"timeout 1m sh -c ""cat GML128_67.cool | cool-coalg sat GML > GML128_67-cool.out""",0.01148991848,0.003484211213171355,0.01008441848,0.004492106666666666,0.008897586666666665,0.00892798548,0.015457351480000001
"timeout 1m sh -c ""cat GML128_68.cool | cool-coalg sat GML > GML128_68-cool.out""",0.013028982146666665,0.004534558173505587,0.01185034448,0.00648444,0.008496586666666667,0.00920011948,0.018036482479999998
"timeout 1m sh -c ""cat GML128_69.cool | cool-coalg sat GML > GML128_69-cool.out""",0.013506663146666667,0.002959785043220595,0.013728143480000001,0.006576106666666667,0.008993919999999999,0.01044235948,0.01634948648
"timeout 1m sh -c ""cat GML128_70.cool | cool-coalg sat GML > GML128_70-cool.out""",60.00457432781334,0.00016996998558577045,60.00450445748,0.00248044,0.006267586666666666,60.004450428480006,60.00476809748
"timeout 1m sh -c ""cat GML128_71.cool | cool-coalg sat GML > GML128_71-cool.out""",0.3909232068133333,0.003829101474385638,0.39137861048,0.3716271066666666,0.021530253333333332,0.38688676848000003,0.39450424148
"timeout 1m sh -c ""cat GML128_72.cool | cool-coalg sat GML > GML128_72-cool.out""",3.173997708146667,0.02859243093866189,3.1793094764800003,3.1522577733333335,0.022123586666666667,3.14312186748,3.1995617804800003
"timeout 1m sh -c ""cat GML128_73.cool | cool-coalg sat GML > GML128_73-cool.out""",0.013509425146666665,0.0019464954528856054,0.01309549348,0.00551144,0.01049592,0.01180318948,0.015629592480000003
"timeout 1m sh -c ""cat GML128_74.cool | cool-coalg sat GML > GML128_74-cool.out""",0.19439063648,0.004838811378892452,0.19240511848,0.17042543999999996,0.025924586666666666,0.19086041148,0.19990637948
"timeout 1m sh -c ""cat GML128_75.cool | cool-coalg sat GML > GML128_75-cool.out""",0.013215917479999999,0.0027111382913988357,0.01244419248,0.006019106666666666,0.009314586666666666,0.01097430948,0.01622925048
"timeout 1m sh -c ""cat GML128_76.cool | cool-coalg sat GML > GML128_76-cool.out""",0.01260990148,0.0010260200666765732,0.01289231848,0.006520106666666667,0.008106253333333332,0.01147225048,0.01346513548
"timeout 1m sh -c ""cat GML128_77.cool | cool-coalg sat GML > GML128_77-cool.out""",0.013552839146666667,0.00083132831683838,0.01396143048,0.005882439999999999,0.009767586666666666,0.01259628248,0.014100804480000001
"timeout 1m sh -c ""cat GML128_78.cool | cool-coalg sat GML > GML128_78-cool.out""",0.014259326813333332,0.0031953055607829317,0.014260046479999998,0.008458106666666665,0.0076775866666666664,0.01106366148,0.017454272479999998
"timeout 1m sh -c ""cat GML128_79.cool | cool-coalg sat GML > GML128_79-cool.out""",0.014023269813333331,0.002180044781689205,0.014931133479999999,0.00589944,0.01048992,0.011536007479999999,0.01560266848
"timeout 1m sh -c ""cat GML128_80.cool | cool-coalg sat GML > GML128_80-cool.out""",0.19866356814666664,0.0014938166446325808,0.19863184547999999,0.1769167733333333,0.024247919999999996,0.19718586548,0.20017299348
"timeout 1m sh -c ""cat GML128_81.cool | cool-coalg sat GML > GML128_81-cool.out""",0.019824829146666667,0.0030161272216109054,0.01821240248,0.012993106666666665,0.008935586666666667,0.017957639480000002,0.023304445479999998
"timeout 1m sh -c ""cat GML128_82.cool | cool-coalg sat GML > GML128_82-cool.out""",0.015511895146666668,0.002581801280912483,0.015254642479999999,0.0057797733333333325,0.01161592,0.01306835048,0.01821269248
"timeout 1m sh -c ""cat GML128_83.cool | cool-coalg sat GML > GML128_83-cool.out""",0.012502941813333335,0.003005950180364328,0.013954366479999999,0.006386773333333334,0.008491919999999998,0.00904670548,0.014507753480000002
"timeout 1m sh -c ""cat GML128_84.cool | cool-coalg sat GML > GML128_84-cool.out""",0.012996389813333334,0.0037740567753164938,0.01477030148,0.007085773333333332,0.007500253333333332,0.00866219848,0.015556669479999998
"timeout 1m sh -c ""cat GML128_85.cool | cool-coalg sat GML > GML128_85-cool.out""",0.01440445848,0.0014202271521686256,0.01457864648,0.009038773333333333,0.00730992,0.01290517148,0.015729557480000003
"timeout 1m sh -c ""cat GML128_86.cool | cool-coalg sat GML > GML128_86-cool.out""",60.004569529146664,0.0001812895866560347,60.004526934480005,0.0022091066666666665,0.006600586666666666,60.00441332948,60.00476832348
"timeout 1m sh -c ""cat GML128_87.cool | cool-coalg sat GML > GML128_87-cool.out""",0.010528980813333333,0.001376745586272327,0.01048590148,0.005847773333333334,0.006988586666666665,0.00917428048,0.01192676048
"timeout 1m sh -c ""cat GML128_88.cool | cool-coalg sat GML > GML128_88-cool.out""",0.012953342146666666,0.002054470285023937,0.014036716480000001,0.004449106666666667,0.010792586666666666,0.01058393148,0.01423937848
"timeout 1m sh -c ""cat GML128_89.cool | cool-coalg sat GML > GML128_89-cool.out""",0.012305957813333332,0.0013347618715749759,0.01266506848,0.005810773333333334,0.008039253333333333,0.01082837748,0.013424427479999999
"timeout 1m sh -c ""cat GML128_90.cool | cool-coalg sat GML > GML128_90-cool.out""",1.1203026521466668,0.0070417268828122615,1.11684184248,1.08974744,0.03230958666666666,1.11566100748,1.12840510648
"timeout 1m sh -c ""cat GML128_91.cool | cool-coalg sat GML > GML128_91-cool.out""",0.012720196146666666,0.003946829153993156,0.014364085479999998,0.00409844,0.010596253333333333,0.00821712648,0.015579376479999999
"timeout 1m sh -c ""cat GML128_92.cool | cool-coalg sat GML > GML128_92-cool.out""",0.018101559479999998,0.0012943252166036166,0.01778345548,0.01081544,0.009830919999999998,0.016995943479999998,0.019525279479999998
"timeout 1m sh -c ""cat GML128_93.cool | cool-coalg sat GML > GML128_93-cool.out""",0.012504726479999999,0.0034082006636022765,0.01167312148,0.00570544,0.008815919999999998,0.009589289479999999,0.016251768479999998
"timeout 1m sh -c ""cat GML128_94.cool | cool-coalg sat GML > GML128_94-cool.out""",0.01299069548,0.0016863006379969742,0.01331815048,0.003906773333333333,0.011318586666666667,0.01116468348,0.014489252480000001
"timeout 1m sh -c ""cat GML128_95.cool | cool-coalg sat GML > GML128_95-cool.out""",0.011163666146666668,0.004045287339409939,0.00907637548,0.003855106666666667,0.009125586666666666,0.00858836648,0.015826256480000002
"timeout 1m sh -c ""cat GML128_96.cool | cool-coalg sat GML > GML128_96-cool.out""",0.014324259146666666,0.0007566158373423957,0.01474718448,0.00650844,0.009483919999999998,0.013450740479999999,0.014774852480000001
"timeout 1m sh -c ""cat GML128_97.cool | cool-coalg sat GML > GML128_97-cool.out""",0.011405871146666668,0.003664672120917006,0.00934489748,0.006094106666666666,0.006667586666666667,0.00923571548,0.015637000480000003
"timeout 1m sh -c ""cat GML128_98.cool | cool-coalg sat GML > GML128_98-cool.out""",0.01286459948,0.002091512810670066,0.01361451048,0.005712106666666667,0.009166253333333332,0.01050151648,0.01447777148
"timeout 1m sh -c ""cat GML128_99.cool | cool-coalg sat GML > GML128_99-cool.out""",13.659060739813333,0.0671724560376544,13.63410271648,13.609648106666667,0.039620586666666666,13.607939738479999,13.73513976448
"timeout 1m sh -c ""cat GML128_100.cool | cool-coalg sat GML > GML128_100-cool.out""",60.00369954348,0.0015955318308399362,60.00449640848,0.0016357733333333332,0.00591392,60.00186254348,60.00473967848


==> benchmarks/GML-128-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML128_1.fact | ./factWrapper.sh > GML128_1-fact.out""",0.019182690033333335,0.001962534998434508,0.018245753700000002,0.009035213333333333,0.011385979999999999,0.0178642177,0.0214380987
"timeout 1m sh -c ""cat GML128_2.fact | ./factWrapper.sh > GML128_2-fact.out""",0.015721700033333334,0.0006395969928332472,0.0158716787,0.006617213333333333,0.010273313333333332,0.015020440700000002,0.016272980700000002
"timeout 1m sh -c ""cat GML128_3.fact | ./factWrapper.sh > GML128_3-fact.out""",0.020475149366666667,0.000989062060055047,0.020317531700000002,0.008864879999999999,0.01284098,0.0195743607,0.021533555700000002
"timeout 1m sh -c ""cat GML128_4.fact | ./factWrapper.sh > GML128_4-fact.out""",0.023374572033333332,0.001055260006116187,0.0228185487,0.013467213333333334,0.011407646666666667,0.0227135937,0.0245915737
"timeout 1m sh -c ""cat GML128_5.fact | ./factWrapper.sh > GML128_5-fact.out""",0.0171692547,0.000796281869011219,0.0175558647,0.00686388,0.012034646666666668,0.0162534787,0.017698420700000002
"timeout 1m sh -c ""cat GML128_6.fact | ./factWrapper.sh > GML128_6-fact.out""",0.021872547366666665,0.0029567146874557126,0.0218945117,0.007906546666666667,0.015050313333333334,0.018904911700000002,0.024818218700000002
"timeout 1m sh -c ""cat GML128_7.fact | ./factWrapper.sh > GML128_7-fact.out""",0.02401798603333333,0.0024873260900666674,0.0243775167,0.01226788,0.012945980000000001,0.0213704597,0.0263059817
"timeout 1m sh -c ""cat GML128_8.fact | ./factWrapper.sh > GML128_8-fact.out""",0.015187678699999999,0.0006722452818927036,0.0149147977,0.006050213333333333,0.010562646666666667,0.0146947817,0.0159534567
"timeout 1m sh -c ""cat GML128_9.fact | ./factWrapper.sh > GML128_9-fact.out""",0.0206191207,0.001413960930677717,0.0206609867,0.01120888,0.010694313333333332,0.019184691700000003,0.0220116837
"timeout 1m sh -c ""cat GML128_10.fact | ./factWrapper.sh > GML128_10-fact.out""",0.020211619366666666,0.0019939374494939246,0.0192793367,0.008995546666666666,0.012402313333333331,0.0188545977,0.0225009237
"timeout 1m sh -c ""cat GML128_11.fact | ./factWrapper.sh > GML128_11-fact.out""",0.013703879033333333,0.002700496625352518,0.0141091627,0.005734546666666666,0.009070646666666666,0.0108236467,0.016178827700000002
"timeout 1m sh -c ""cat GML128_12.fact | ./factWrapper.sh > GML128_12-fact.out""",0.014361741366666667,0.0014852210257080701,0.014480462700000002,0.007358546666666666,0.008429313333333334,0.0128207227,0.0157840387
"timeout 1m sh -c ""cat GML128_13.fact | ./factWrapper.sh > GML128_13-fact.out""",0.01592598336666667,0.000796633235230828,0.0158067527,0.007605213333333334,0.00965298,0.0151956857,0.016775511700000002
"timeout 1m sh -c ""cat GML128_14.fact | ./factWrapper.sh > GML128_14-fact.out""",0.023440234033333337,0.0021705523312008233,0.024035642700000002,0.012038880000000002,0.012521646666666665,0.021034114700000002,0.0252509447
"timeout 1m sh -c ""cat GML128_15.fact | ./factWrapper.sh > GML128_15-fact.out""",0.018381730033333335,0.0016764658828298082,0.0192692387,0.00878788,0.011210313333333333,0.016448081700000002,0.0194278697
"timeout 1m sh -c ""cat GML128_16.fact | ./factWrapper.sh > GML128_16-fact.out""",0.030923152366666668,0.0060517082360231405,0.029820644700000003,0.012248546666666667,0.014687313333333332,0.025498493700000003,0.0374503187
"timeout 1m sh -c ""cat GML128_17.fact | ./factWrapper.sh > GML128_17-fact.out""",0.01740885136666667,0.0025131113353952976,0.016160806700000002,0.007659880000000001,0.01111131333333333,0.0157640597,0.0203016877
"timeout 1m sh -c ""cat GML128_18.fact | ./factWrapper.sh > GML128_18-fact.out""",0.0239524627,0.0013279006276634548,0.023903357700000002,0.009816546666666667,0.01535898,0.022649795700000003,0.0253042347
"timeout 1m sh -c ""cat GML128_19.fact | ./factWrapper.sh > GML128_19-fact.out""",0.018846724033333335,0.0005748443014802644,0.0191777807,0.009983213333333333,0.010253980000000001,0.0181829517,0.019179439700000002
"timeout 1m sh -c ""cat GML128_20.fact | ./factWrapper.sh > GML128_20-fact.out""",0.016563225366666667,0.002151776997475653,0.0154710347,0.00979588,0.007783313333333333,0.015176580700000001,0.019042060700000002
"timeout 1m sh -c ""cat GML128_21.fact | ./factWrapper.sh > GML128_21-fact.out""",0.020784673700000002,0.0009493482893796139,0.020731481700000002,0.00969788,0.012445646666666666,0.0198630397,0.0217594997
"timeout 1m sh -c ""cat GML128_22.fact | ./factWrapper.sh > GML128_22-fact.out""",0.017424676033333336,0.0026589340440594487,0.016135587700000002,0.006636546666666666,0.011929646666666667,0.0156560027,0.0204824377
"timeout 1m sh -c ""cat GML128_23.fact | ./factWrapper.sh > GML128_23-fact.out""",0.019617451366666667,0.0018611895540246127,0.0204706157,0.0061608800000000005,0.014626646666666666,0.0174826217,0.0208991167
"timeout 1m sh -c ""cat GML128_24.fact | ./factWrapper.sh > GML128_24-fact.out""",0.0180834607,0.002490139586964755,0.0177438377,0.007567213333333333,0.011809313333333333,0.0157805637,0.0207259807
"timeout 1m sh -c ""cat GML128_25.fact | ./factWrapper.sh > GML128_25-fact.out""",0.018812513700000002,0.0005978672204461463,0.0185916817,0.00818888,0.011822646666666665,0.0183564757,0.0194893837
"timeout 1m sh -c ""cat GML128_26.fact | ./factWrapper.sh > GML128_26-fact.out""",0.016288804033333337,0.004136199615126226,0.0139210497,0.0055715466666666665,0.012244646666666664,0.013880543700000001,0.0210648187
"timeout 1m sh -c ""cat GML128_27.fact | ./factWrapper.sh > GML128_27-fact.out""",0.01861741836666667,0.0010806850257981423,0.0185449967,0.007719213333333333,0.012354646666666665,0.0175747657,0.0197324927
"timeout 1m sh -c ""cat GML128_28.fact | ./factWrapper.sh > GML128_28-fact.out""",0.02763936036666667,0.0012735829822576687,0.0269405677,0.011434213333333332,0.017288313333333333,0.0268681407,0.029109372700000004
"timeout 1m sh -c ""cat GML128_29.fact | ./factWrapper.sh > GML128_29-fact.out""",0.020301616033333334,0.004606746613915761,0.0211101517,0.010535546666666668,0.01092598,0.015344127700000001,0.0244505687
"timeout 1m sh -c ""cat GML128_30.fact | ./factWrapper.sh > GML128_30-fact.out""",0.0213713697,0.0020847400058863464,0.021179212700000002,0.010499546666666667,0.01222298,0.0193893607,0.023545535700000002
"timeout 1m sh -c ""cat GML128_31.fact | ./factWrapper.sh > GML128_31-fact.out""",0.0221959747,0.0016829651504612323,0.0231079567,0.011126213333333334,0.012286979999999998,0.020253851700000002,0.0232261157
"timeout 1m sh -c ""cat GML128_32.fact | ./factWrapper.sh > GML128_32-fact.out""",0.0173498587,0.003037522752937169,0.0182954887,0.008091213333333333,0.010501646666666668,0.013951999700000002,0.019802087700000002
"timeout 1m sh -c ""cat GML128_33.fact | ./factWrapper.sh > GML128_33-fact.out""",0.01996883736666667,0.003317489187057034,0.021115972700000003,0.008674880000000001,0.012613646666666666,0.0162300217,0.0225605177
"timeout 1m sh -c ""cat GML128_34.fact | ./factWrapper.sh > GML128_34-fact.out""",0.020636642700000003,0.0021730389323063224,0.0198730297,0.01077688,0.01108198,0.018948480700000003,0.023088417700000002
"timeout 1m sh -c ""cat GML128_35.fact | ./factWrapper.sh > GML128_35-fact.out""",0.025535890366666664,0.002341468776343672,0.0263924167,0.009742546666666666,0.01679031333333333,0.0228867607,0.0273284937
"timeout 1m sh -c ""cat GML128_36.fact | ./factWrapper.sh > GML128_36-fact.out""",0.013109448033333332,0.00007557173043098459,0.0131057137,0.006489546666666666,0.00803398,0.0130358127,0.0131868177
"timeout 1m sh -c ""cat GML128_37.fact | ./factWrapper.sh > GML128_37-fact.out""",0.017221436033333332,0.0015293769335943098,0.0176208857,0.006830213333333332,0.011657646666666665,0.015531971700000001,0.0185114507
"timeout 1m sh -c ""cat GML128_38.fact | ./factWrapper.sh > GML128_38-fact.out""",0.01719910736666667,0.0006997500767676523,0.0172134387,0.01019988,0.008631646666666666,0.0164923017,0.017891581700000003
"timeout 1m sh -c ""cat GML128_39.fact | ./factWrapper.sh > GML128_39-fact.out""",0.023230534366666666,0.0024258788882477902,0.0223342587,0.012288546666666669,0.012098313333333333,0.021380323700000002,0.025977020700000002
"timeout 1m sh -c ""cat GML128_40.fact | ./factWrapper.sh > GML128_40-fact.out""",0.02397915336666667,0.002886137776615373,0.024632003700000002,0.011188546666666667,0.014155646666666667,0.0208225107,0.0264829457
"timeout 1m sh -c ""cat GML128_41.fact | ./factWrapper.sh > GML128_41-fact.out""",0.019288534700000002,0.0009630470747097466,0.019663607700000002,0.009806213333333334,0.011073979999999999,0.0181943837,0.0200076127
"timeout 1m sh -c ""cat GML128_42.fact | ./factWrapper.sh > GML128_42-fact.out""",0.016978461033333333,0.0006121182675139936,0.0173020927,0.0077875466666666665,0.010383313333333333,0.0162724617,0.0173608287
"timeout 1m sh -c ""cat GML128_43.fact | ./factWrapper.sh > GML128_43-fact.out""",0.0267510537,0.001942798797607976,0.0278133827,0.01198388,0.015948979999999998,0.0245087317,0.0279310467
"timeout 1m sh -c ""cat GML128_44.fact | ./factWrapper.sh > GML128_44-fact.out""",0.01968595636666667,0.0022616542592651806,0.0188069527,0.00892388,0.011871979999999999,0.0179957647,0.0222551517
"timeout 1m sh -c ""cat GML128_45.fact | ./factWrapper.sh > GML128_45-fact.out""",0.016443240700000004,0.0012377169344405857,0.016057360700000002,0.008319546666666667,0.009546646666666665,0.0154444317,0.0178279297
"timeout 1m sh -c ""cat GML128_46.fact | ./factWrapper.sh > GML128_46-fact.out""",0.015836360366666666,0.002643147812772743,0.0164794217,0.009522213333333333,0.0077969799999999985,0.0129310177,0.0180986417
"timeout 1m sh -c ""cat GML128_47.fact | ./factWrapper.sh > GML128_47-fact.out""",0.02615137436666667,0.0021965570182588792,0.025996504700000003,0.011246213333333333,0.016237313333333333,0.0240363507,0.028421267700000002
"timeout 1m sh -c ""cat GML128_48.fact | ./factWrapper.sh > GML128_48-fact.out""",0.0270376417,0.0020290459950794613,0.027269327700000002,0.015623213333333335,0.013002313333333333,0.0249026977,0.0289408997
"timeout 1m sh -c ""cat GML128_49.fact | ./factWrapper.sh > GML128_49-fact.out""",0.01742625736666667,0.0007183201428627304,0.0177352477,0.00954488,0.009243979999999999,0.0166051457,0.0179383787
"timeout 1m sh -c ""cat GML128_50.fact | ./factWrapper.sh > GML128_50-fact.out""",0.020378455033333336,0.003208903794500753,0.0215581957,0.009206213333333333,0.012353313333333333,0.016746673700000003,0.0228304957
"timeout 1m sh -c ""cat GML128_51.fact | ./factWrapper.sh > GML128_51-fact.out""",0.017277018366666664,0.0023233718779363186,0.0160595077,0.007851213333333332,0.010670646666666667,0.0158154337,0.0199561137
"timeout 1m sh -c ""cat GML128_52.fact | ./factWrapper.sh > GML128_52-fact.out""",0.02456090236666667,0.003506709176774477,0.0259644747,0.009928213333333333,0.01586598,0.0205698157,0.0271484167
"timeout 1m sh -c ""cat GML128_53.fact | ./factWrapper.sh > GML128_53-fact.out""",0.016180844033333332,0.0022950133254302325,0.0165437907,0.008050546666666667,0.009391313333333333,0.0137259837,0.0182727577
"timeout 1m sh -c ""cat GML128_54.fact | ./factWrapper.sh > GML128_54-fact.out""",0.0190191667,0.001369979707750083,0.0186186807,0.010065546666666666,0.010396313333333332,0.0178940597,0.0205447597
"timeout 1m sh -c ""cat GML128_55.fact | ./factWrapper.sh > GML128_55-fact.out""",0.01755797436666667,0.0018826070696473906,0.018462691700000002,0.0066035466666666655,0.012113979999999998,0.0153937967,0.0188174347
"timeout 1m sh -c ""cat GML128_56.fact | ./factWrapper.sh > GML128_56-fact.out""",0.018003601366666667,0.00148583943132168,0.0185946307,0.009545213333333332,0.009137313333333334,0.0163131917,0.0191029817
"timeout 1m sh -c ""cat GML128_57.fact | ./factWrapper.sh > GML128_57-fact.out""",0.02182978736666667,0.003965240175635056,0.020146233700000002,0.010073546666666667,0.013050313333333332,0.0189841037,0.0263590247
"timeout 1m sh -c ""cat GML128_58.fact | ./factWrapper.sh > GML128_58-fact.out""",0.0187031627,0.0016609506394944429,0.0195381507,0.007770213333333334,0.012226313333333334,0.0167903917,0.0197809457
"timeout 1m sh -c ""cat GML128_59.fact | ./factWrapper.sh > GML128_59-fact.out""",0.021905580366666667,0.0004740366083524914,0.0217162137,0.008087546666666666,0.01518931333333333,0.0215554987,0.0224450287
"timeout 1m sh -c ""cat GML128_60.fact | ./factWrapper.sh > GML128_60-fact.out""",0.01741652436666667,0.0005453973449058337,0.017549340700000002,0.007629213333333332,0.010917979999999999,0.016816985700000002,0.0178832467
"timeout 1m sh -c ""cat GML128_61.fact | ./factWrapper.sh > GML128_61-fact.out""",0.019225526366666666,0.002894848475386809,0.018936129700000002,0.005836546666666667,0.014744646666666666,0.016486245700000002,0.022254203700000003
"timeout 1m sh -c ""cat GML128_62.fact | ./factWrapper.sh > GML128_62-fact.out""",0.022520297366666667,0.0012203291313249616,0.0227170437,0.008964213333333334,0.01478998,0.0212135487,0.023630299700000003
"timeout 1m sh -c ""cat GML128_63.fact | ./factWrapper.sh > GML128_63-fact.out""",0.019699158033333334,0.0003846831026238781,0.0196358457,0.009465880000000001,0.011734979999999999,0.019350058700000002,0.0201115697
"timeout 1m sh -c ""cat GML128_64.fact | ./factWrapper.sh > GML128_64-fact.out""",0.019723553033333337,0.0022496589072455715,0.019959015700000002,0.009185546666666667,0.01179898,0.0173654237,0.021846219700000002
"timeout 1m sh -c ""cat GML128_65.fact | ./factWrapper.sh > GML128_65-fact.out""",0.026985420033333336,0.0009033684423652028,0.026757362700000002,0.014766879999999998,0.013373979999999999,0.0262179347,0.0279809627
"timeout 1m sh -c ""cat GML128_66.fact | ./factWrapper.sh > GML128_66-fact.out""",0.018558377033333334,0.0026892024925078317,0.0185938517,0.00904188,0.010907313333333333,0.0158516127,0.0212296667
"timeout 1m sh -c ""cat GML128_67.fact | ./factWrapper.sh > GML128_67-fact.out""",0.0200183607,0.0012782967502567623,0.0206574697,0.009083879999999999,0.012291313333333333,0.018546548700000002,0.020851063700000002
"timeout 1m sh -c ""cat GML128_68.fact | ./factWrapper.sh > GML128_68-fact.out""",0.018137578033333334,0.0009707207190955253,0.0176649207,0.007203879999999999,0.01241098,0.0174937107,0.0192541027
"timeout 1m sh -c ""cat GML128_69.fact | ./factWrapper.sh > GML128_69-fact.out""",0.019715593700000002,0.0023596406731536466,0.019413857700000002,0.008928546666666667,0.01206998,0.017521334700000002,0.0222115887
"timeout 1m sh -c ""cat GML128_70.fact | ./factWrapper.sh > GML128_70-fact.out""",0.014194033033333336,0.0020168252621559283,0.013082187700000001,0.003934880000000001,0.011690313333333332,0.012977828700000001,0.0165220827
"timeout 1m sh -c ""cat GML128_71.fact | ./factWrapper.sh > GML128_71-fact.out""",0.0208307707,0.0023145833598820767,0.021089331700000002,0.009206546666666668,0.01292398,0.0183977637,0.0230052167
"timeout 1m sh -c ""cat GML128_72.fact | ./factWrapper.sh > GML128_72-fact.out""",0.0223092837,0.002985475575989191,0.0236032477,0.010689546666666666,0.01315798,0.018895117700000002,0.0244294857
"timeout 1m sh -c ""cat GML128_73.fact | ./factWrapper.sh > GML128_73-fact.out""",0.013549966033333334,0.0009451981853528566,0.013042977700000001,0.005508213333333334,0.00948898,0.012966428700000001,0.014640491700000001
"timeout 1m sh -c ""cat GML128_74.fact | ./factWrapper.sh > GML128_74-fact.out""",0.013151782033333335,0.0022749761338847784,0.0142206447,0.005698213333333333,0.008645646666666666,0.010539210700000001,0.014695490700000001
"timeout 1m sh -c ""cat GML128_75.fact | ./factWrapper.sh > GML128_75-fact.out""",0.014874498033333334,0.0015731898394765755,0.015061359700000002,0.00750988,0.008644646666666665,0.0132162227,0.0163459117
"timeout 1m sh -c ""cat GML128_76.fact | ./factWrapper.sh > GML128_76-fact.out""",0.011937173033333333,0.0025284136216589116,0.0110878767,0.00517288,0.008012646666666666,0.0099427517,0.0147808907
"timeout 1m sh -c ""cat GML128_77.fact | ./factWrapper.sh > GML128_77-fact.out""",0.013740427366666669,0.001196034346839728,0.0130706147,0.006499546666666666,0.00844198,0.013029383700000001,0.015121283700000002
"timeout 1m sh -c ""cat GML128_78.fact | ./factWrapper.sh > GML128_78-fact.out""",0.014734398033333334,0.001642401893374863,0.0156710507,0.00630388,0.009643313333333332,0.0128379627,0.0156941807
"timeout 1m sh -c ""cat GML128_79.fact | ./factWrapper.sh > GML128_79-fact.out""",0.01903101136666667,0.0005216916517727044,0.018859978700000002,0.009522546666666666,0.010984646666666667,0.018616304700000003,0.0196167507
"timeout 1m sh -c ""cat GML128_80.fact | ./factWrapper.sh > GML128_80-fact.out""",0.025848492700000003,0.0022549365151365132,0.025637316700000003,0.009838213333333333,0.017167646666666665,0.0237065727,0.028201588700000002
"timeout 1m sh -c ""cat GML128_81.fact | ./factWrapper.sh > GML128_81-fact.out""",0.018390467366666666,0.0006287825052196771,0.0186121377,0.008310880000000001,0.011612313333333332,0.0176808717,0.0188783927
"timeout 1m sh -c ""cat GML128_82.fact | ./factWrapper.sh > GML128_82-fact.out""",0.016461278033333335,0.0019423503966579587,0.0157751767,0.007348546666666666,0.010473313333333331,0.014955092700000002,0.0186535647
"timeout 1m sh -c ""cat GML128_83.fact | ./factWrapper.sh > GML128_83-fact.out""",0.021697554366666667,0.002358408556990569,0.0204600107,0.00975988,0.013583646666666666,0.0202155037,0.024417148700000002
"timeout 1m sh -c ""cat GML128_84.fact | ./factWrapper.sh > GML128_84-fact.out""",0.0159839037,0.0014374539870121053,0.0167819867,0.008297213333333333,0.008993313333333334,0.014324476700000002,0.0168452477
"timeout 1m sh -c ""cat GML128_85.fact | ./factWrapper.sh > GML128_85-fact.out""",0.01862174436666667,0.00023377817272862204,0.0186325587,0.008752213333333333,0.011169313333333333,0.0183827467,0.0188499277
"timeout 1m sh -c ""cat GML128_86.fact | ./factWrapper.sh > GML128_86-fact.out""",0.027290246700000003,0.0010803485697639436,0.0277141077,0.01174588,0.01672731333333333,0.026062240700000003,0.028094391700000002
"timeout 1m sh -c ""cat GML128_87.fact | ./factWrapper.sh > GML128_87-fact.out""",0.025049647366666667,0.001770627993957042,0.025194061700000003,0.012359879999999998,0.013949646666666668,0.0232112347,0.026743645700000002
"timeout 1m sh -c ""cat GML128_88.fact | ./factWrapper.sh > GML128_88-fact.out""",0.018705199033333335,0.002006588974720617,0.019528086700000002,0.00955388,0.010598313333333333,0.0164179777,0.0201695327
"timeout 1m sh -c ""cat GML128_89.fact | ./factWrapper.sh > GML128_89-fact.out""",0.017937098033333335,0.0003659009024890947,0.0179445817,0.005855546666666666,0.013431646666666665,0.0175675127,0.0182991997
"timeout 1m sh -c ""cat GML128_90.fact | ./factWrapper.sh > GML128_90-fact.out""",0.019106286033333333,0.0003430574586586522,0.0192534647,0.007587546666666667,0.012995979999999999,0.0187141967,0.0193511967
"timeout 1m sh -c ""cat GML128_91.fact | ./factWrapper.sh > GML128_91-fact.out""",0.0158167037,0.002061450754007235,0.015461171700000002,0.008447546666666667,0.00860298,0.0139561427,0.0180327967
"timeout 1m sh -c ""cat GML128_92.fact | ./factWrapper.sh > GML128_92-fact.out""",0.017001634366666667,0.0019733390866268625,0.0170506217,0.006262546666666667,0.011952313333333332,0.015004257699999999,0.018950023700000002
"timeout 1m sh -c ""cat GML128_93.fact | ./factWrapper.sh > GML128_93-fact.out""",0.015594274366666667,0.0014103718611062595,0.015958304700000002,0.006504546666666666,0.01029198,0.0140375737,0.0167869447
"timeout 1m sh -c ""cat GML128_94.fact | ./factWrapper.sh > GML128_94-fact.out""",0.015648721366666667,0.002066686070772321,0.0166671047,0.00722588,0.009555313333333334,0.0132704757,0.0170085837
"timeout 1m sh -c ""cat GML128_95.fact | ./factWrapper.sh > GML128_95-fact.out""",0.018171553700000002,0.001566224681478043,0.0180404197,0.008274546666666667,0.01095398,0.016675018700000002,0.0197992227
"timeout 1m sh -c ""cat GML128_96.fact | ./factWrapper.sh > GML128_96-fact.out""",0.022778685700000006,0.003132137971337948,0.0215070467,0.011648213333333332,0.012223979999999997,0.020482357700000002,0.0263466527
"timeout 1m sh -c ""cat GML128_97.fact | ./factWrapper.sh > GML128_97-fact.out""",0.014052324033333334,0.002139812755752319,0.013658376700000002,0.005673546666666667,0.009566313333333333,0.0121368577,0.0163617377
"timeout 1m sh -c ""cat GML128_98.fact | ./factWrapper.sh > GML128_98-fact.out""",0.014544396700000002,0.002848855298258759,0.0149837877,0.004902546666666667,0.010995646666666666,0.011501373700000001,0.0171480287
"timeout 1m sh -c ""cat GML128_99.fact | ./factWrapper.sh > GML128_99-fact.out""",0.020128897033333332,0.0019883697683643576,0.0201789617,0.007960546666666667,0.013422646666666664,0.018115967700000003,0.0220917617
"timeout 1m sh -c ""cat GML128_100.fact | ./factWrapper.sh > GML128_100-fact.out""",0.027110732366666668,0.0029719405068934887,0.026248580700000003,0.010802546666666668,0.01739231333333333,0.0246651867,0.0304184297


==> benchmarks/GML-16-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML16_1.cool | cool-coalg sat GML > GML16_1-cool.out""",0.008678620560000003,0.0012180228350556486,0.009189504560000002,0.004937006666666667,0.005787646666666667,0.007288353560000002,0.009558003560000002
"timeout 1m sh -c ""cat GML16_2.cool | cool-coalg sat GML > GML16_2-cool.out""",0.009289012226666669,0.0005691728202491167,0.009210289560000001,0.003851006666666667,0.007149313333333333,0.008763298560000002,0.009893448560000002
"timeout 1m sh -c ""cat GML16_3.cool | cool-coalg sat GML > GML16_3-cool.out""",0.06166729889333333,0.07760013766839602,0.01831669856,0.011745006666666663,0.009398646666666665,0.015428495560000003,0.15125670256
"timeout 1m sh -c ""cat GML16_4.cool | cool-coalg sat GML > GML16_4-cool.out""",0.011967560560000002,0.002378120130623345,0.012720810560000002,0.004198006666666666,0.00988998,0.009304034560000002,0.01387783656
"timeout 1m sh -c ""cat GML16_5.cool | cool-coalg sat GML > GML16_5-cool.out""",0.021946613226666665,0.00451186697221143,0.02374352456,0.01156934,0.012132646666666665,0.01681315156,0.025283163560000002
"timeout 1m sh -c ""cat GML16_6.cool | cool-coalg sat GML > GML16_6-cool.out""",0.011497301893333334,0.0009392448049312451,0.011182917560000002,0.006429673333333333,0.007504979999999999,0.010755576560000002,0.012553411560000002
"timeout 1m sh -c ""cat GML16_7.cool | cool-coalg sat GML > GML16_7-cool.out""",0.01172141356,0.0019431702736909082,0.011961407560000002,0.005961673333333333,0.007995313333333332,0.009669393560000001,0.01353343956
"timeout 1m sh -c ""cat GML16_8.cool | cool-coalg sat GML > GML16_8-cool.out""",0.01246437956,0.0036498891606935127,0.011676773560000001,0.007040339999999999,0.006977313333333332,0.009272593560000002,0.01644377156
"timeout 1m sh -c ""cat GML16_9.cool | cool-coalg sat GML > GML16_9-cool.out""",0.012738700893333335,0.004013191867412064,0.014039534560000002,0.00564634,0.008925646666666667,0.008236455560000001,0.01594011256
"timeout 1m sh -c ""cat GML16_10.cool | cool-coalg sat GML > GML16_10-cool.out""",0.018146309226666667,0.0010491800765747195,0.01855320056,0.010322006666666666,0.009291313333333332,0.01695462856,0.01893109856
"timeout 1m sh -c ""cat GML16_11.cool | cool-coalg sat GML > GML16_11-cool.out""",0.023570269226666666,0.002480455740546953,0.02487514056,0.015687339999999998,0.010523646666666666,0.020709747560000002,0.02512591956
"timeout 1m sh -c ""cat GML16_12.cool | cool-coalg sat GML > GML16_12-cool.out""",0.012234773226666669,0.0017538838321990806,0.012893616560000001,0.005314673333333333,0.009660646666666666,0.010246872560000002,0.013563830560000002
"timeout 1m sh -c ""cat GML16_13.cool | cool-coalg sat GML > GML16_13-cool.out""",0.01245392056,0.003237320038177256,0.011864592560000001,0.00662834,0.007634646666666666,0.009551748560000002,0.01594542056
"timeout 1m sh -c ""cat GML16_14.cool | cool-coalg sat GML > GML16_14-cool.out""",0.013212766226666667,0.003492212722655985,0.013825301560000001,0.00693934,0.008240646666666665,0.009454810560000002,0.01635818656
"timeout 1m sh -c ""cat GML16_15.cool | cool-coalg sat GML > GML16_15-cool.out""",0.014929076893333336,0.0007306832088766877,0.014850567560000002,0.007922673333333333,0.007985646666666667,0.014240818560000002,0.01569584456
"timeout 1m sh -c ""cat GML16_16.cool | cool-coalg sat GML > GML16_16-cool.out""",0.01817077056,0.0014459768696044198,0.01750359556,0.012276673333333333,0.006833313333333333,0.01717883656,0.01982987956
"timeout 1m sh -c ""cat GML16_17.cool | cool-coalg sat GML > GML16_17-cool.out""",0.005863251226666668,0.0006590044711869057,0.005557045560000001,0.003980673333333333,0.0025936466666666665,0.005413058560000001,0.006619649560000001
"timeout 1m sh -c ""cat GML16_18.cool | cool-coalg sat GML > GML16_18-cool.out""",0.005629557560000001,0.0003151704978118993,0.005696352560000001,0.00522034,0.001567653333333333,0.00528634356,0.0059059765600000015
"timeout 1m sh -c ""cat GML16_19.cool | cool-coalg sat GML > GML16_19-cool.out""",0.01181434856,0.005705320543996717,0.008708153560000001,0.006676339999999999,0.006697646666666665,0.00833610956,0.01839878256
"timeout 1m sh -c ""cat GML16_20.cool | cool-coalg sat GML > GML16_20-cool.out""",0.012221363226666669,0.0030295042715451533,0.013525265560000001,0.0038650066666666666,0.01040498,0.008758224560000001,0.01438059956
"timeout 1m sh -c ""cat GML16_21.cool | cool-coalg sat GML > GML16_21-cool.out""",0.01372192656,0.0011201359243596283,0.01414096656,0.006918339999999999,0.008188313333333334,0.012452685560000001,0.01457212756
"timeout 1m sh -c ""cat GML16_22.cool | cool-coalg sat GML > GML16_22-cool.out""",0.011169158226666668,0.0025437259715703135,0.011981229560000002,0.004153006666666666,0.00894798,0.008318547560000002,0.013207697560000002
"timeout 1m sh -c ""cat GML16_23.cool | cool-coalg sat GML > GML16_23-cool.out""",0.011766533226666667,0.00326414235231329,0.011891838560000001,0.00476434,0.008818646666666666,0.008441542560000001,0.014966218560000003
"timeout 1m sh -c ""cat GML16_24.cool | cool-coalg sat GML > GML16_24-cool.out""",0.010694424226666667,0.003738781992947615,0.009260453560000001,0.007372339999999999,0.005102313333333333,0.007884897560000001,0.014937921560000003
"timeout 1m sh -c ""cat GML16_25.cool | cool-coalg sat GML > GML16_25-cool.out""",0.01384234156,0.00440020445201902,0.012008797560000001,0.00860734,0.007087646666666666,0.010655409560000002,0.01886281756
"timeout 1m sh -c ""cat GML16_26.cool | cool-coalg sat GML > GML16_26-cool.out""",0.011903044560000001,0.0017661441454431173,0.012792773560000002,0.006203673333333333,0.007748313333333333,0.009868981560000002,0.013047378560000001
"timeout 1m sh -c ""cat GML16_27.cool | cool-coalg sat GML > GML16_27-cool.out""",0.012176612560000003,0.003526229337957331,0.011335811560000002,0.006392006666666666,0.007741646666666665,0.009146783560000002,0.01604724256
"timeout 1m sh -c ""cat GML16_28.cool | cool-coalg sat GML > GML16_28-cool.out""",0.014006029893333336,0.0025312225711126893,0.015076277560000002,0.007216673333333333,0.008136313333333332,0.011115483560000002,0.015826328560000002
"timeout 1m sh -c ""cat GML16_29.cool | cool-coalg sat GML > GML16_29-cool.out""",0.010569698560000002,0.003251312850684321,0.009423403560000002,0.00441434,0.0074769799999999985,0.008046793560000001,0.014238898560000003
"timeout 1m sh -c ""cat GML16_30.cool | cool-coalg sat GML > GML16_30-cool.out""",0.009969900226666668,0.003257528920018721,0.011176353560000001,0.005263006666666667,0.005841646666666666,0.006281248560000001,0.012452098560000001
"timeout 1m sh -c ""cat GML16_31.cool | cool-coalg sat GML > GML16_31-cool.out""",0.009141294226666668,0.0020102324247151956,0.010126670560000002,0.004479673333333333,0.005945979999999999,0.006828493560000001,0.010468718560000001
"timeout 1m sh -c ""cat GML16_32.cool | cool-coalg sat GML > GML16_32-cool.out""",0.008112495560000002,0.00035601401089985164,0.008265332560000001,0.004740006666666667,0.0048569799999999995,0.007705582560000002,0.008366571560000001
"timeout 1m sh -c ""cat GML16_33.cool | cool-coalg sat GML > GML16_33-cool.out""",0.008286753226666667,0.0015199856805303575,0.007829724560000001,0.004324006666666667,0.005401313333333332,0.007047718560000001,0.009982816560000001
"timeout 1m sh -c ""cat GML16_34.cool | cool-coalg sat GML > GML16_34-cool.out""",0.008615223560000001,0.00408816615915168,0.007001086560000001,0.00529734,0.004584313333333333,0.005580544560000001,0.013264039560000001
"timeout 1m sh -c ""cat GML16_35.cool | cool-coalg sat GML > GML16_35-cool.out""",0.005905890560000002,0.0006403615376949185,0.005902957560000002,0.001451673333333333,0.005520646666666666,0.00526700056,0.006547713560000001
"timeout 1m sh -c ""cat GML16_36.cool | cool-coalg sat GML > GML16_36-cool.out""",0.0052233435600000004,0.00007254917242119317,0.005195133560000001,0.00332534,0.0029663133333333327,0.005169136560000001,0.005305760560000001
"timeout 1m sh -c ""cat GML16_37.cool | cool-coalg sat GML > GML16_37-cool.out""",0.016481460893333334,0.00336173868696205,0.01788441756,0.00830334,0.009495313333333333,0.012645485560000001,0.01891447956
"timeout 1m sh -c ""cat GML16_38.cool | cool-coalg sat GML > GML16_38-cool.out""",0.013238585226666669,0.002141514464694631,0.013673749560000002,0.008826006666666665,0.006393313333333332,0.010912909560000001,0.015129096560000001
"timeout 1m sh -c ""cat GML16_39.cool | cool-coalg sat GML > GML16_39-cool.out""",0.013675507560000003,0.003674154280507148,0.014706627560000003,0.00551534,0.009296313333333332,0.009595960560000002,0.01672393456
"timeout 1m sh -c ""cat GML16_40.cool | cool-coalg sat GML > GML16_40-cool.out""",0.011261796226666667,0.003292787161707895,0.010721904560000002,0.006767339999999999,0.005986646666666667,0.008272319560000001,0.014791164560000002
"timeout 1m sh -c ""cat GML16_41.cool | cool-coalg sat GML > GML16_41-cool.out""",0.012080775226666668,0.0015020391036908247,0.011588847560000002,0.004775673333333333,0.008946646666666667,0.010886382560000001,0.013767095560000003
"timeout 1m sh -c ""cat GML16_42.cool | cool-coalg sat GML > GML16_42-cool.out""",0.013880303893333334,0.0035451094217675895,0.014237108560000001,0.007285339999999999,0.008238313333333332,0.010170284560000001,0.01723351856
"timeout 1m sh -c ""cat GML16_43.cool | cool-coalg sat GML > GML16_43-cool.out""",0.01347318622666667,0.00191821340838613,0.014525744560000003,0.007250006666666666,0.00859098,0.011259117560000002,0.014634696560000002
"timeout 1m sh -c ""cat GML16_44.cool | cool-coalg sat GML > GML16_44-cool.out""",0.009004981560000002,0.0030544882416949975,0.007554104560000002,0.003089673333333333,0.00713198,0.006946337560000002,0.012514502560000001
"timeout 1m sh -c ""cat GML16_45.cool | cool-coalg sat GML > GML16_45-cool.out""",0.012506386893333334,0.00022483975813083682,0.012507784560000002,0.006565006666666667,0.007833313333333333,0.012280851560000002,0.012730524560000001
"timeout 1m sh -c ""cat GML16_46.cool | cool-coalg sat GML > GML16_46-cool.out""",0.010350217893333334,0.001155817504725696,0.010485317560000002,0.004029673333333333,0.00883498,0.009132787560000001,0.011432548560000002
"timeout 1m sh -c ""cat GML16_47.cool | cool-coalg sat GML > GML16_47-cool.out""",0.013109063226666667,0.0029862785353388143,0.012696838560000001,0.00793734,0.006045313333333333,0.010350312560000002,0.01628003856
"timeout 1m sh -c ""cat GML16_48.cool | cool-coalg sat GML > GML16_48-cool.out""",0.011462327226666668,0.00290482275923684,0.010730193560000002,0.00429134,0.009064979999999999,0.008993613560000002,0.01466317456
"timeout 1m sh -c ""cat GML16_49.cool | cool-coalg sat GML > GML16_49-cool.out""",0.011816504893333335,0.002128798728722219,0.011980151560000001,0.00491834,0.008841313333333331,0.00961060556,0.013858757560000002
"timeout 1m sh -c ""cat GML16_50.cool | cool-coalg sat GML > GML16_50-cool.out""",0.012234274893333334,0.0019737675247316574,0.01331459756,0.00429934,0.010302313333333332,0.009956173560000002,0.013432053560000002
"timeout 1m sh -c ""cat GML16_51.cool | cool-coalg sat GML > GML16_51-cool.out""",0.021768855559999998,0.0016388467869819328,0.02270803456,0.01337134,0.010728979999999999,0.01987649556,0.022722036560000002
"timeout 1m sh -c ""cat GML16_52.cool | cool-coalg sat GML > GML16_52-cool.out""",0.011780696893333336,0.002222687940448756,0.012642784560000002,0.0060693399999999995,0.007961313333333333,0.009256104560000002,0.013443201560000001
"timeout 1m sh -c ""cat GML16_53.cool | cool-coalg sat GML > GML16_53-cool.out""",0.038102312226666664,0.00043397603837232103,0.03803123956,0.026331339999999998,0.014341646666666666,0.03770825956,0.03856743756
"timeout 1m sh -c ""cat GML16_54.cool | cool-coalg sat GML > GML16_54-cool.out""",0.012769152226666669,0.0012491005541189763,0.013092262560000002,0.00789134,0.0071839799999999995,0.011390242560000001,0.013824951560000001
"timeout 1m sh -c ""cat GML16_55.cool | cool-coalg sat GML > GML16_55-cool.out""",0.014693406226666669,0.0013212999886908093,0.014877734560000003,0.0059136733333333335,0.009912646666666665,0.013289620560000001,0.01591286356
"timeout 1m sh -c ""cat GML16_56.cool | cool-coalg sat GML > GML16_56-cool.out""",0.011684926560000001,0.004597180496895134,0.010143707560000001,0.005801006666666666,0.008367646666666666,0.008056382560000002,0.01685468956
"timeout 1m sh -c ""cat GML16_57.cool | cool-coalg sat GML > GML16_57-cool.out""",0.009574087226666668,0.0028035966845023083,0.008626967560000002,0.004721006666666667,0.006408979999999999,0.007366718560000001,0.012728575560000002
"timeout 1m sh -c ""cat GML16_58.cool | cool-coalg sat GML > GML16_58-cool.out""",0.012821204893333335,0.001656898048562535,0.011937664560000002,0.0072520066666666655,0.006788646666666666,0.011793339560000001,0.014732610560000003
"timeout 1m sh -c ""cat GML16_59.cool | cool-coalg sat GML > GML16_59-cool.out""",0.010697244226666668,0.002666423092518203,0.01016015756,0.00481434,0.007987979999999999,0.008340246560000002,0.013591328560000003
"timeout 1m sh -c ""cat GML16_60.cool | cool-coalg sat GML > GML16_60-cool.out""",0.014554193226666666,0.004255906903977145,0.013861105560000002,0.006748006666666666,0.009404646666666665,0.010687369560000002,0.01911410456
"timeout 1m sh -c ""cat GML16_61.cool | cool-coalg sat GML > GML16_61-cool.out""",0.01772254056,0.00393225490111043,0.01995402356,0.008047006666666667,0.011648313333333332,0.013182183560000001,0.020031414560000002
"timeout 1m sh -c ""cat GML16_62.cool | cool-coalg sat GML > GML16_62-cool.out""",0.019645411560000003,0.0026517426483765364,0.02043075456,0.013340673333333332,0.008700646666666666,0.01668970156,0.021815778560000002
"timeout 1m sh -c ""cat GML16_63.cool | cool-coalg sat GML > GML16_63-cool.out""",0.010923770560000002,0.0016732424535753933,0.011410293560000001,0.005262673333333333,0.007808646666666666,0.009061184560000001,0.012299833560000003
"timeout 1m sh -c ""cat GML16_64.cool | cool-coalg sat GML > GML16_64-cool.out""",0.008767824226666667,0.0007827933186725174,0.00855259256,0.005877006666666667,0.0046873133333333325,0.008115162560000002,0.009635717560000001
"timeout 1m sh -c ""cat GML16_65.cool | cool-coalg sat GML > GML16_65-cool.out""",0.00985008822666667,0.001318084824911634,0.009994973560000002,0.006467006666666666,0.005086313333333333,0.008465546560000002,0.011089744560000002
"timeout 1m sh -c ""cat GML16_66.cool | cool-coalg sat GML > GML16_66-cool.out""",0.006573403560000001,0.0001593534892212912,0.0064917505600000005,0.00144734,0.006942646666666666,0.006471425560000001,0.0067570345600000015
"timeout 1m sh -c ""cat GML16_67.cool | cool-coalg sat GML > GML16_67-cool.out""",0.015279630226666667,0.002924623702426746,0.01631411756,0.005525673333333332,0.011072646666666667,0.011978360560000002,0.01754641256
"timeout 1m sh -c ""cat GML16_68.cool | cool-coalg sat GML > GML16_68-cool.out""",0.010828712226666667,0.00009702497195224194,0.01084676556,0.00432034,0.00876598,0.010723928560000002,0.010915442560000002
"timeout 1m sh -c ""cat GML16_69.cool | cool-coalg sat GML > GML16_69-cool.out""",0.013554292893333333,0.003088759073730796,0.013930210560000001,0.0052666733333333335,0.01018098,0.010294779560000002,0.01643788856
"timeout 1m sh -c ""cat GML16_70.cool | cool-coalg sat GML > GML16_70-cool.out""",0.012627812893333335,0.0001597575007326206,0.012571141560000002,0.006795006666666666,0.007820646666666665,0.012504116560000002,0.012808180560000002
"timeout 1m sh -c ""cat GML16_71.cool | cool-coalg sat GML > GML16_71-cool.out""",0.008161772893333336,0.0043850686868702905,0.005661235560000002,0.005558006666666666,0.0037786466666666664,0.005598996560000001,0.013225086560000002
"timeout 1m sh -c ""cat GML16_72.cool | cool-coalg sat GML > GML16_72-cool.out""",0.011206986560000002,0.002763146445929169,0.010120236560000002,0.003415673333333333,0.009678646666666667,0.009152437560000002,0.014348285560000002
"timeout 1m sh -c ""cat GML16_73.cool | cool-coalg sat GML > GML16_73-cool.out""",0.012098604226666669,0.0030652423358007667,0.011582245560000001,0.007623673333333333,0.006188313333333333,0.00932433556,0.015389231560000003
"timeout 1m sh -c ""cat GML16_74.cool | cool-coalg sat GML > GML16_74-cool.out""",0.009958689560000003,0.0017247582541391128,0.009896125560000002,0.004060006666666667,0.007559313333333334,0.008266064560000001,0.011713878560000002
"timeout 1m sh -c ""cat GML16_75.cool | cool-coalg sat GML > GML16_75-cool.out""",0.01314485756,0.0034236157693053114,0.01394622356,0.007835006666666667,0.006900313333333332,0.00939163756,0.01609671156
"timeout 1m sh -c ""cat GML16_76.cool | cool-coalg sat GML > GML16_76-cool.out""",0.012569333893333335,0.0018562050622192396,0.013104235560000002,0.004191673333333333,0.010536313333333332,0.010504410560000002,0.01409935556
"timeout 1m sh -c ""cat GML16_77.cool | cool-coalg sat GML > GML16_77-cool.out""",0.01272349556,0.00291285818056029,0.01400479456,0.007036006666666666,0.00743498,0.009389623560000001,0.014776068560000003
"timeout 1m sh -c ""cat GML16_78.cool | cool-coalg sat GML > GML16_78-cool.out""",0.012114177226666667,0.0021077166882843465,0.012570807560000001,0.006276673333333333,0.007945979999999998,0.009815575560000001,0.013956148560000001
"timeout 1m sh -c ""cat GML16_79.cool | cool-coalg sat GML > GML16_79-cool.out""",0.013095119893333335,0.0008603938285484937,0.012853745560000001,0.0074220066666666655,0.008208646666666666,0.012381192560000002,0.014050421560000003
"timeout 1m sh -c ""cat GML16_80.cool | cool-coalg sat GML > GML16_80-cool.out""",0.010362624226666667,0.0016986709563751106,0.009482959560000002,0.00484934,0.007016313333333333,0.009284192560000001,0.012320720560000002
"timeout 1m sh -c ""cat GML16_81.cool | cool-coalg sat GML > GML16_81-cool.out""",0.010427126560000001,0.003128583853866955,0.010831119560000001,0.00616134,0.00619898,0.007116170560000001,0.013334089560000003
"timeout 1m sh -c ""cat GML16_82.cool | cool-coalg sat GML > GML16_82-cool.out""",0.009831288226666667,0.0016769606540719228,0.010357583560000001,0.006550006666666666,0.005546646666666666,0.007954307560000002,0.01118197356
"timeout 1m sh -c ""cat GML16_83.cool | cool-coalg sat GML > GML16_83-cool.out""",0.01309835422666667,0.0033801056066898767,0.014544233560000003,0.006816006666666667,0.007952313333333334,0.009235798560000001,0.015515030560000002
"timeout 1m sh -c ""cat GML16_84.cool | cool-coalg sat GML > GML16_84-cool.out""",0.012711662226666668,0.003296163313967063,0.013391608560000002,0.007350673333333333,0.0072173133333333335,0.009128550560000002,0.01561482756
"timeout 1m sh -c ""cat GML16_85.cool | cool-coalg sat GML > GML16_85-cool.out""",0.02393233422666667,0.008950733707368706,0.01950732456,0.012504339999999997,0.00816998,0.018055951560000002,0.034233726560000004
"timeout 1m sh -c ""cat GML16_86.cool | cool-coalg sat GML > GML16_86-cool.out""",0.03294687156,0.0034955134262710246,0.03449275156,0.02249534,0.013040979999999999,0.02894495256,0.03540291056
"timeout 1m sh -c ""cat GML16_87.cool | cool-coalg sat GML > GML16_87-cool.out""",0.011803311226666668,0.0005951538865145157,0.011951434560000002,0.005950673333333333,0.00829398,0.011148084560000002,0.012310414560000002
"timeout 1m sh -c ""cat GML16_88.cool | cool-coalg sat GML > GML16_88-cool.out""",0.013483174226666667,0.0033030944735832684,0.014954370560000001,0.00662734,0.008419313333333333,0.009700098560000002,0.01579505356
"timeout 1m sh -c ""cat GML16_89.cool | cool-coalg sat GML > GML16_89-cool.out""",0.012552415560000002,0.0012646948121064628,0.013002295560000002,0.005021006666666666,0.009699979999999999,0.01112428856,0.013530662560000002
"timeout 1m sh -c ""cat GML16_90.cool | cool-coalg sat GML > GML16_90-cool.out""",0.010416094226666667,0.0023238206408744922,0.009419303560000002,0.005516006666666667,0.006938646666666666,0.008756956560000001,0.013072022560000002
"timeout 1m sh -c ""cat GML16_91.cool | cool-coalg sat GML > GML16_91-cool.out""",0.011509874226666668,0.004006008646353664,0.009402026560000002,0.006391673333333334,0.00685398,0.008997870560000001,0.01612972556
"timeout 1m sh -c ""cat GML16_92.cool | cool-coalg sat GML > GML16_92-cool.out""",0.014035567226666669,0.001542771242126432,0.01399219856,0.008682673333333333,0.00737598,0.012514937560000002,0.015599565560000002
"timeout 1m sh -c ""cat GML16_93.cool | cool-coalg sat GML > GML16_93-cool.out""",0.012736292560000001,0.004180513394065732,0.011546441560000002,0.00709634,0.006909646666666666,0.009279689560000002,0.01738274656
"timeout 1m sh -c ""cat GML16_94.cool | cool-coalg sat GML > GML16_94-cool.out""",0.014912118560000001,0.0013607728846736329,0.015040707560000003,0.005965006666666666,0.011149646666666665,0.013491615560000001,0.01620403256
"timeout 1m sh -c ""cat GML16_95.cool | cool-coalg sat GML > GML16_95-cool.out""",0.011913912893333335,0.0024155805535333178,0.013296634560000001,0.005822339999999999,0.008412979999999999,0.009124674560000002,0.013320429560000001
"timeout 1m sh -c ""cat GML16_96.cool | cool-coalg sat GML > GML16_96-cool.out""",0.00994610022666667,0.0016077632348982028,0.009288420560000002,0.0046720066666666666,0.007275979999999999,0.008771445560000002,0.011778434560000002
"timeout 1m sh -c ""cat GML16_97.cool | cool-coalg sat GML > GML16_97-cool.out""",0.010236345226666667,0.0035327621409431643,0.008650002560000002,0.004928673333333333,0.006788313333333333,0.007774820560000001,0.01428421256
"timeout 1m sh -c ""cat GML16_98.cool | cool-coalg sat GML > GML16_98-cool.out""",0.016210573226666667,0.0018593407761446886,0.015418591560000002,0.010278673333333332,0.00816898,0.014878350560000001,0.01833477756
"timeout 1m sh -c ""cat GML16_99.cool | cool-coalg sat GML > GML16_99-cool.out""",0.01038612256,0.00362348375847319,0.008593365560000002,0.005426673333333333,0.007093313333333333,0.008008489560000002,0.01455651256
"timeout 1m sh -c ""cat GML16_100.cool | cool-coalg sat GML > GML16_100-cool.out""",0.013412927893333336,0.0031222482753026433,0.014114082560000003,0.00582234,0.00902098,0.009999717560000001,0.01612498356


==> benchmarks/GML-16-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML16_1.fact | ./factWrapper.sh > GML16_1-fact.out""",0.012117934613333334,0.0016111905268109464,0.01199414528,0.004971053333333333,0.008647906666666668,0.01057220928,0.01378744928
"timeout 1m sh -c ""cat GML16_2.fact | ./factWrapper.sh > GML16_2-fact.out""",0.010975934946666667,0.0012327506928176246,0.01078603528,0.006333053333333334,0.006122906666666666,0.00984915328,0.01229261628
"timeout 1m sh -c ""cat GML16_3.fact | ./factWrapper.sh > GML16_3-fact.out""",0.011772339613333333,0.00180528763207261,0.011663450280000001,0.0029347199999999996,0.01049824,0.01002396128,0.013629607279999999
"timeout 1m sh -c ""cat GML16_4.fact | ./factWrapper.sh > GML16_4-fact.out""",0.009365546946666666,0.0016925690168605636,0.01017482628,0.006572386666666667,0.0040919066666666665,0.00742026128,0.010501553280000001
"timeout 1m sh -c ""cat GML16_5.fact | ./factWrapper.sh > GML16_5-fact.out""",0.01024763128,0.001853206200377066,0.011191901280000001,0.003331053333333333,0.008285573333333332,0.00811247528,0.011438517280000001
"timeout 1m sh -c ""cat GML16_6.fact | ./factWrapper.sh > GML16_6-fact.out""",0.011076647946666669,0.0015181042255159338,0.010971717280000001,0.005322386666666666,0.007055573333333333,0.009613731280000001,0.012644495280000001
"timeout 1m sh -c ""cat GML16_7.fact | ./factWrapper.sh > GML16_7-fact.out""",0.01145673128,0.0014843747875718583,0.011731681280000001,0.003882053333333333,0.008893906666666666,0.009854104280000001,0.012784408280000001
"timeout 1m sh -c ""cat GML16_8.fact | ./factWrapper.sh > GML16_8-fact.out""",0.011720978946666669,0.0017720854249680881,0.01135842628,0.00576772,0.007491906666666667,0.010158207280000001,0.01364630328
"timeout 1m sh -c ""cat GML16_9.fact | ./factWrapper.sh > GML16_9-fact.out""",0.00953407028,0.0010892154976041239,0.008919915280000001,0.004188386666666666,0.0065889066666666675,0.00889062128,0.01079167428
"timeout 1m sh -c ""cat GML16_10.fact | ./factWrapper.sh > GML16_10-fact.out""",0.009127400946666668,0.0010643611893104393,0.009340041280000001,0.004473053333333333,0.0058635733333333336,0.00797277128,0.01006939028
"timeout 1m sh -c ""cat GML16_11.fact | ./factWrapper.sh > GML16_11-fact.out""",0.008374382613333333,0.0015294330059801027,0.00865647328,0.003734386666666667,0.00604724,0.00672354128,0.00974313328
"timeout 1m sh -c ""cat GML16_12.fact | ./factWrapper.sh > GML16_12-fact.out""",0.010518853946666665,0.0019061963385817147,0.01101652028,0.006134386666666666,0.005730906666666667,0.00841318728,0.01212685428
"timeout 1m sh -c ""cat GML16_13.fact | ./factWrapper.sh > GML16_13-fact.out""",0.010123308946666668,0.0009040456765431344,0.00974934828,0.004929386666666666,0.006769573333333333,0.00946624328,0.01115433528
"timeout 1m sh -c ""cat GML16_14.fact | ./factWrapper.sh > GML16_14-fact.out""",0.00919031928,0.0019421780040328434,0.00992436428,0.006247386666666666,0.00406524,0.00698810228,0.01065849128
"timeout 1m sh -c ""cat GML16_15.fact | ./factWrapper.sh > GML16_15-fact.out""",0.009879442946666667,0.0002748352477564207,0.00977148228,0.004104386666666667,0.0072939066666666665,0.00967498028,0.01019186628
"timeout 1m sh -c ""cat GML16_16.fact | ./factWrapper.sh > GML16_16-fact.out""",0.01083896828,0.0011412809040210043,0.01084535528,0.004894386666666666,0.007603906666666667,0.00969450728,0.01197704228
"timeout 1m sh -c ""cat GML16_17.fact | ./factWrapper.sh > GML16_17-fact.out""",0.009900292613333334,0.0007598822947275019,0.01009965828,0.00493872,0.00666524,0.00906060228,0.010540617280000001
"timeout 1m sh -c ""cat GML16_18.fact | ./factWrapper.sh > GML16_18-fact.out""",0.009797331946666668,0.0013544514450309158,0.00930456828,0.004186053333333333,0.007002573333333334,0.00875824628,0.011329181280000001
"timeout 1m sh -c ""cat GML16_19.fact | ./factWrapper.sh > GML16_19-fact.out""",0.011311252613333335,0.0010684645703411667,0.01069569928,0.004645053333333333,0.00826724,0.01069305028,0.01254500828
"timeout 1m sh -c ""cat GML16_20.fact | ./factWrapper.sh > GML16_20-fact.out""",0.011604159613333333,0.0003557203018894669,0.011734183280000001,0.004685053333333332,0.008441573333333334,0.01120172028,0.011876575280000001
"timeout 1m sh -c ""cat GML16_21.fact | ./factWrapper.sh > GML16_21-fact.out""",0.009772471613333333,0.001209627889482685,0.010340339280000001,0.003370386666666666,0.00766724,0.00838339328,0.01059368228
"timeout 1m sh -c ""cat GML16_22.fact | ./factWrapper.sh > GML16_22-fact.out""",0.008898303946666667,0.0016457688370537747,0.00892142728,0.00459572,0.005570573333333333,0.00724109528,0.01053238928
"timeout 1m sh -c ""cat GML16_23.fact | ./factWrapper.sh > GML16_23-fact.out""",0.012600274946666669,0.0005507701060554518,0.012690058280000001,0.004418053333333333,0.010018573333333333,0.01201012928,0.01310063728
"timeout 1m sh -c ""cat GML16_24.fact | ./factWrapper.sh > GML16_24-fact.out""",0.01198589028,0.0015172966743511296,0.01151557328,0.004371386666666667,0.009060573333333334,0.010759443280000001,0.01368265428
"timeout 1m sh -c ""cat GML16_25.fact | ./factWrapper.sh > GML16_25-fact.out""",0.009227802613333334,0.0018866220669188974,0.00878054728,0.006227386666666667,0.0043802400000000005,0.007604997280000001,0.01129786328
"timeout 1m sh -c ""cat GML16_26.fact | ./factWrapper.sh > GML16_26-fact.out""",0.007872342946666666,0.0008384213566234661,0.00834769628,0.0037650533333333336,0.005607573333333333,0.00690426928,0.00836506328
"timeout 1m sh -c ""cat GML16_27.fact | ./factWrapper.sh > GML16_27-fact.out""",0.008812131613333335,0.0008831225014217074,0.00881321828,0.0038837200000000002,0.006690573333333334,0.007928466280000001,0.009694710280000001
"timeout 1m sh -c ""cat GML16_28.fact | ./factWrapper.sh > GML16_28-fact.out""",0.01001020228,0.0010783469073892696,0.01038187628,0.005546386666666667,0.006041573333333335,0.00879517828,0.010853552280000001
"timeout 1m sh -c ""cat GML16_29.fact | ./factWrapper.sh > GML16_29-fact.out""",0.010594841946666668,0.0009990244702875563,0.01075470528,0.004370053333333333,0.00750424,0.00952552528,0.01150429528
"timeout 1m sh -c ""cat GML16_30.fact | ./factWrapper.sh > GML16_30-fact.out""",0.00795961728,0.0026666921187263066,0.00667670928,0.005263053333333333,0.0037559066666666666,0.006176848280000001,0.01102529428
"timeout 1m sh -c ""cat GML16_31.fact | ./factWrapper.sh > GML16_31-fact.out""",0.009557443946666667,0.000501956560116842,0.00955165228,0.006569053333333334,0.004343240000000001,0.009058408280000001,0.01006227128
"timeout 1m sh -c ""cat GML16_32.fact | ./factWrapper.sh > GML16_32-fact.out""",0.009943737946666668,0.0013007599768774922,0.00947350228,0.0062107199999999994,0.005383573333333333,0.00894348728,0.011414224280000001
"timeout 1m sh -c ""cat GML16_33.fact | ./factWrapper.sh > GML16_33-fact.out""",0.01080668628,0.0013095423199496073,0.01025322928,0.004576053333333333,0.007746240000000001,0.00986474128,0.01230208828
"timeout 1m sh -c ""cat GML16_34.fact | ./factWrapper.sh > GML16_34-fact.out""",0.009930798946666668,0.0007242581728778303,0.010161299280000001,0.004255386666666667,0.006969240000000001,0.00911934328,0.01051175428
"timeout 1m sh -c ""cat GML16_35.fact | ./factWrapper.sh > GML16_35-fact.out""",0.008395111613333334,0.002904115720026551,0.00922498628,0.00439772,0.005126906666666667,0.005166392280000001,0.010793956280000001
"timeout 1m sh -c ""cat GML16_36.fact | ./factWrapper.sh > GML16_36-fact.out""",0.011158056946666668,0.0013581199376941392,0.01153156728,0.0056753866666666665,0.006876240000000001,0.00965226528,0.01229033828
"timeout 1m sh -c ""cat GML16_37.fact | ./factWrapper.sh > GML16_37-fact.out""",0.010439251613333334,0.001729396320819879,0.00985874628,0.002278053333333333,0.009963906666666666,0.00907479228,0.01238421628
"timeout 1m sh -c ""cat GML16_38.fact | ./factWrapper.sh > GML16_38-fact.out""",0.012397403946666668,0.0010578379262440607,0.01233198028,0.004660386666666666,0.008913240000000001,0.011373796280000001,0.013486435280000002
"timeout 1m sh -c ""cat GML16_39.fact | ./factWrapper.sh > GML16_39-fact.out""",0.011170691946666667,0.0031355953282120666,0.01174091128,0.00288772,0.00837824,0.0077891172800000005,0.013982047280000002
"timeout 1m sh -c ""cat GML16_40.fact | ./factWrapper.sh > GML16_40-fact.out""",0.005340615613333333,0.000315739337747664,0.00529636428,0.00416772,0.0022179066666666667,0.00504933628,0.005676146280000001
"timeout 1m sh -c ""cat GML16_41.fact | ./factWrapper.sh > GML16_41-fact.out""",0.005048149946666668,0.00019340328234632701,0.004981416280000001,0.00200472,0.0037535733333333332,0.004896950280000001,0.00526608328
"timeout 1m sh -c ""cat GML16_42.fact | ./factWrapper.sh > GML16_42-fact.out""",0.005034618946666667,0.0003021890580436911,0.004974334280000001,0.00219172,0.003536906666666667,0.004767116280000001,0.005362406280000001
"timeout 1m sh -c ""cat GML16_43.fact | ./factWrapper.sh > GML16_43-fact.out""",0.005539509946666667,0.0006633653342271768,0.00537369928,0.0030220533333333334,0.0030222399999999994,0.00497477828,0.0062700522800000005
"timeout 1m sh -c ""cat GML16_44.fact | ./factWrapper.sh > GML16_44-fact.out""",0.0065687876133333324,0.001062640829200692,0.00617993528,0.0024557199999999998,0.0034539066666666664,0.00575534428,0.00777108328
"timeout 1m sh -c ""cat GML16_45.fact | ./factWrapper.sh > GML16_45-fact.out""",0.005802102946666668,0.0006279622258013073,0.0060727062799999995,0.0038547199999999994,0.0031361600000000002,0.0050842062800000015,0.00624939628
"timeout 1m sh -c ""cat GML16_46.fact | ./factWrapper.sh > GML16_46-fact.out""",0.00698083028,0.0003590663958643302,0.00678821328,0.00428172,0.004008240000000001,0.00675917228,0.00739510528
"timeout 1m sh -c ""cat GML16_47.fact | ./factWrapper.sh > GML16_47-fact.out""",0.008875276946666668,0.001483204466113939,0.00849326828,0.0026370533333333335,0.007657573333333333,0.00762044328,0.010512119280000001
"timeout 1m sh -c ""cat GML16_48.fact | ./factWrapper.sh > GML16_48-fact.out""",0.007839557280000001,0.001972059523593799,0.007462368280000001,0.0020647200000000004,0.006822573333333334,0.00608333428,0.00997296928
"timeout 1m sh -c ""cat GML16_49.fact | ./factWrapper.sh > GML16_49-fact.out""",0.00951508728,0.0012138781640527192,0.00911779528,0.0034837199999999996,0.007529573333333334,0.008549637280000001,0.010877829280000001
"timeout 1m sh -c ""cat GML16_50.fact | ./factWrapper.sh > GML16_50-fact.out""",0.008847424613333333,0.0017187179376376256,0.00966783928,0.0037960533333333325,0.006266239999999999,0.00687223128,0.01000220328
"timeout 1m sh -c ""cat GML16_51.fact | ./factWrapper.sh > GML16_51-fact.out""",0.00842076328,0.0019331426367350645,0.008047224280000001,0.00392472,0.005396573333333332,0.006701649280000001,0.01051341628
"timeout 1m sh -c ""cat GML16_52.fact | ./factWrapper.sh > GML16_52-fact.out""",0.00892877228,0.0017159706272943602,0.008105235280000001,0.004088386666666667,0.006284906666666666,0.00777980528,0.01090127628
"timeout 1m sh -c ""cat GML16_53.fact | ./factWrapper.sh > GML16_53-fact.out""",0.012153184946666668,0.0009688588471982554,0.01253262328,0.003644053333333333,0.010032906666666667,0.011052034280000001,0.01287489728
"timeout 1m sh -c ""cat GML16_54.fact | ./factWrapper.sh > GML16_54-fact.out""",0.011422464613333334,0.0015376860879036183,0.01057877428,0.005785053333333334,0.00737024,0.010491306280000001,0.013197313280000001
"timeout 1m sh -c ""cat GML16_55.fact | ./factWrapper.sh > GML16_55-fact.out""",0.012338490280000001,0.002412074276868978,0.01168757428,0.0064333866666666665,0.007767240000000001,0.01031866928,0.01500922728
"timeout 1m sh -c ""cat GML16_56.fact | ./factWrapper.sh > GML16_56-fact.out""",0.01190960794666667,0.00039196451589695365,0.011903689280000001,0.003890053333333333,0.009703573333333333,0.011520636280000001,0.012304498280000001
"timeout 1m sh -c ""cat GML16_57.fact | ./factWrapper.sh > GML16_57-fact.out""",0.012643642946666667,0.0011368318234859247,0.01274039928,0.005925386666666667,0.008315573333333333,0.01146152528,0.01372900428
"timeout 1m sh -c ""cat GML16_58.fact | ./factWrapper.sh > GML16_58-fact.out""",0.011455810280000001,0.00036407154413521555,0.01145560328,0.006514386666666666,0.006431906666666667,0.01109184228,0.01181998528
"timeout 1m sh -c ""cat GML16_59.fact | ./factWrapper.sh > GML16_59-fact.out""",0.011427542946666668,0.0012118919682984675,0.01177380828,0.0050683866666666666,0.007867240000000001,0.01008020528,0.012428615280000001
"timeout 1m sh -c ""cat GML16_60.fact | ./factWrapper.sh > GML16_60-fact.out""",0.010764868280000001,0.0009741328828547988,0.010741715280000001,0.005079386666666665,0.007469239999999999,0.00980251828,0.011750371280000001
"timeout 1m sh -c ""cat GML16_61.fact | ./factWrapper.sh > GML16_61-fact.out""",0.011388775613333332,0.0009594759094111396,0.01121837528,0.00444172,0.008483906666666667,0.01052591628,0.01242203528
"timeout 1m sh -c ""cat GML16_62.fact | ./factWrapper.sh > GML16_62-fact.out""",0.00977747228,0.0011708988206002259,0.00965955928,0.004178386666666666,0.007246239999999998,0.00866999128,0.01100286628
"timeout 1m sh -c ""cat GML16_63.fact | ./factWrapper.sh > GML16_63-fact.out""",0.008367973613333335,0.0024231823771095587,0.007403424280000001,0.0029550533333333336,0.006622573333333333,0.006575595280000001,0.01112490128
"timeout 1m sh -c ""cat GML16_64.fact | ./factWrapper.sh > GML16_64-fact.out""",0.010726826613333336,0.002197978795008117,0.01169077928,0.005618386666666666,0.006872573333333333,0.008211575280000001,0.012278125280000001
"timeout 1m sh -c ""cat GML16_65.fact | ./factWrapper.sh > GML16_65-fact.out""",0.010003719279999998,0.0007677824201184868,0.01040176228,0.003248813333333333,0.008304573333333334,0.00911865028,0.01049074528
"timeout 1m sh -c ""cat GML16_66.fact | ./factWrapper.sh > GML16_66-fact.out""",0.01011255328,0.0005453807900394002,0.009871585280000001,0.0030140533333333328,0.008693906666666666,0.00972916128,0.010736913280000001
"timeout 1m sh -c ""cat GML16_67.fact | ./factWrapper.sh > GML16_67-fact.out""",0.009130647280000001,0.0009087649091904899,0.00886420328,0.006101386666666667,0.00460424,0.008384887280000001,0.01014285128
"timeout 1m sh -c ""cat GML16_68.fact | ./factWrapper.sh > GML16_68-fact.out""",0.01074249894666667,0.0008404213961295447,0.010666850280000001,0.0035467199999999997,0.00879324,0.009942459280000001,0.011618187280000001
"timeout 1m sh -c ""cat GML16_69.fact | ./factWrapper.sh > GML16_69-fact.out""",0.00842645728,0.00182258522210211,0.007611137280000001,0.004259719999999999,0.00540424,0.007153862280000001,0.01051437228
"timeout 1m sh -c ""cat GML16_70.fact | ./factWrapper.sh > GML16_70-fact.out""",0.008628518279999999,0.0014322065264580387,0.00848297028,0.003913053333333333,0.006180240000000001,0.00727464328,0.01012794128
"timeout 1m sh -c ""cat GML16_71.fact | ./factWrapper.sh > GML16_71-fact.out""",0.011623346613333335,0.0009651147629941909,0.01163383728,0.004804719999999999,0.008404906666666668,0.01065302928,0.01258317328
"timeout 1m sh -c ""cat GML16_72.fact | ./factWrapper.sh > GML16_72-fact.out""",0.011447583613333335,0.00045536029493394926,0.01169171828,0.004957386666666667,0.00808024,0.010922215280000001,0.011728817280000001
"timeout 1m sh -c ""cat GML16_73.fact | ./factWrapper.sh > GML16_73-fact.out""",0.011140069613333336,0.0006953313128576432,0.01132325428,0.005497053333333332,0.007438240000000001,0.01037148528,0.011725469280000001
"timeout 1m sh -c ""cat GML16_74.fact | ./factWrapper.sh > GML16_74-fact.out""",0.010417525280000001,0.0011113625399566968,0.01013368228,0.00588572,0.005791573333333334,0.009475610280000001,0.011643283280000001
"timeout 1m sh -c ""cat GML16_75.fact | ./factWrapper.sh > GML16_75-fact.out""",0.008775110946666666,0.001110171904203278,0.00882924728,0.003689053333333333,0.006410906666666667,0.007638861280000001,0.00985722428
"timeout 1m sh -c ""cat GML16_76.fact | ./factWrapper.sh > GML16_76-fact.out""",0.012161732613333335,0.0018412399704086193,0.011958632280000001,0.005744719999999999,0.008061239999999999,0.01043046328,0.01409610228
"timeout 1m sh -c ""cat GML16_77.fact | ./factWrapper.sh > GML16_77-fact.out""",0.011093012946666666,0.001218604706323725,0.01139551028,0.006227053333333333,0.006396906666666667,0.00975165128,0.01213187728
"timeout 1m sh -c ""cat GML16_78.fact | ./factWrapper.sh > GML16_78-fact.out""",0.011774510280000003,0.0010157483583402925,0.01132594928,0.002995386666666667,0.010373573333333334,0.011060260280000001,0.01293732128
"timeout 1m sh -c ""cat GML16_79.fact | ./factWrapper.sh > GML16_79-fact.out""",0.009009302946666667,0.0008365815975541975,0.00911916728,0.004934719999999999,0.0059805733333333335,0.008123217280000001,0.009785524280000001
"timeout 1m sh -c ""cat GML16_80.fact | ./factWrapper.sh > GML16_80-fact.out""",0.009587309613333332,0.0012580785900413109,0.009558989280000001,0.003844386666666666,0.006886906666666667,0.00834363028,0.01085930928
"timeout 1m sh -c ""cat GML16_81.fact | ./factWrapper.sh > GML16_81-fact.out""",0.007940387613333334,0.001522299061256471,0.007121129280000001,0.00350072,0.006023573333333333,0.0070031662800000005,0.00969686728
"timeout 1m sh -c ""cat GML16_82.fact | ./factWrapper.sh > GML16_82-fact.out""",0.009443328613333333,0.001452589910666232,0.008648061280000001,0.00342672,0.007431906666666666,0.00856202528,0.01111989928
"timeout 1m sh -c ""cat GML16_83.fact | ./factWrapper.sh > GML16_83-fact.out""",0.009699404613333336,0.002389250462987155,0.010779652280000001,0.004978386666666667,0.005656906666666667,0.00696080028,0.01135776128
"timeout 1m sh -c ""cat GML16_84.fact | ./factWrapper.sh > GML16_84-fact.out""",0.010497868613333334,0.0005820664503012813,0.01051179428,0.005558386666666666,0.006239573333333334,0.00990896428,0.01107284728
"timeout 1m sh -c ""cat GML16_85.fact | ./factWrapper.sh > GML16_85-fact.out""",0.009042488613333335,0.001963261272123589,0.00793404828,0.00408572,0.00679424,0.00788413328,0.01130928428
"timeout 1m sh -c ""cat GML16_86.fact | ./factWrapper.sh > GML16_86-fact.out""",0.011070084280000001,0.001286284326717464,0.010677597280000001,0.003885053333333333,0.008949573333333334,0.01002576628,0.01250688928
"timeout 1m sh -c ""cat GML16_87.fact | ./factWrapper.sh > GML16_87-fact.out""",0.009057007946666666,0.0019538305590941943,0.00811247828,0.005255719999999999,0.005370240000000001,0.007754913280000001,0.01130363228
"timeout 1m sh -c ""cat GML16_88.fact | ./factWrapper.sh > GML16_88-fact.out""",0.008731079613333333,0.0012614537020142012,0.00876356228,0.0032473866666666664,0.006916906666666667,0.0074536982800000005,0.00997597828
"timeout 1m sh -c ""cat GML16_89.fact | ./factWrapper.sh > GML16_89-fact.out""",0.009610936613333334,0.001711880167314387,0.008841332280000001,0.003287053333333333,0.007947573333333334,0.00841893328,0.011572544280000001
"timeout 1m sh -c ""cat GML16_90.fact | ./factWrapper.sh > GML16_90-fact.out""",0.008412654946666667,0.0006774384115042003,0.008654224280000001,0.00297572,0.006649906666666667,0.00764754428,0.008936196280000001
"timeout 1m sh -c ""cat GML16_91.fact | ./factWrapper.sh > GML16_91-fact.out""",0.01034068028,0.0016229215975924409,0.00985980428,0.005066719999999999,0.006502239999999999,0.009012538280000001,0.012149698280000001
"timeout 1m sh -c ""cat GML16_92.fact | ./factWrapper.sh > GML16_92-fact.out""",0.007334734946666667,0.0003231764220055874,0.00748622128,0.002466053333333333,0.00613524,0.00696364128,0.007554342280000001
"timeout 1m sh -c ""cat GML16_93.fact | ./factWrapper.sh > GML16_93-fact.out""",0.00933382628,0.0017040804040795723,0.009310050280000001,0.00425172,0.006422573333333334,0.007641758280000001,0.01104967028
"timeout 1m sh -c ""cat GML16_94.fact | ./factWrapper.sh > GML16_94-fact.out""",0.010627752613333334,0.0030310631017267417,0.009759445280000001,0.0046497199999999995,0.007376906666666666,0.008125603280000001,0.013998209280000002
"timeout 1m sh -c ""cat GML16_95.fact | ./factWrapper.sh > GML16_95-fact.out""",0.011632075280000001,0.0038048807425931255,0.01008711128,0.004851053333333333,0.007725573333333333,0.00884268528,0.015966429280000003
"timeout 1m sh -c ""cat GML16_96.fact | ./factWrapper.sh > GML16_96-fact.out""",0.009631135613333335,0.0009233579830473842,0.010010964280000001,0.0047477199999999995,0.00654424,0.008578442280000001,0.010304000280000001
"timeout 1m sh -c ""cat GML16_97.fact | ./factWrapper.sh > GML16_97-fact.out""",0.009471602946666666,0.0009506683550546608,0.00895096328,0.004976053333333333,0.005826573333333332,0.00889498128,0.010568864280000001
"timeout 1m sh -c ""cat GML16_98.fact | ./factWrapper.sh > GML16_98-fact.out""",0.010172755613333334,0.0015988737875737198,0.011036798280000001,0.0035770533333333333,0.008603573333333333,0.008327769280000001,0.01115369928
"timeout 1m sh -c ""cat GML16_99.fact | ./factWrapper.sh > GML16_99-fact.out""",0.010317691613333334,0.0011972547113919972,0.01001397428,0.004228053333333333,0.00775824,0.00930154528,0.011637555280000001
"timeout 1m sh -c ""cat GML16_100.fact | ./factWrapper.sh > GML16_100-fact.out""",0.011597465280000002,0.0006879834783103443,0.011651941280000001,0.006201053333333332,0.006775906666666667,0.010883863280000001,0.012256591280000001


==> benchmarks/GML-32-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML32_1.cool | cool-coalg sat GML > GML32_1-cool.out""",0.00707702784,0.000472297457129509,0.0068149668400000005,0.0027518466666666664,0.005111413333333333,0.00679386284,0.007622253840000001
"timeout 1m sh -c ""cat GML32_2.cool | cool-coalg sat GML > GML32_2-cool.out""",0.013306551506666667,0.00169977131648476,0.01256385984,0.00934018,0.004359746666666667,0.01210451584,0.01525127884
"timeout 1m sh -c ""cat GML32_3.cool | cool-coalg sat GML > GML32_3-cool.out""",0.015085256506666667,0.0009508182074199738,0.015298735840000001,0.007562179999999999,0.009549413333333333,0.014045845840000001,0.01591118784
"timeout 1m sh -c ""cat GML32_4.cool | cool-coalg sat GML > GML32_4-cool.out""",0.017149045840000002,0.003970911510447066,0.01670676684,0.00967618,0.008876746666666666,0.013417789840000001,0.02132258084
"timeout 1m sh -c ""cat GML32_5.cool | cool-coalg sat GML > GML32_5-cool.out""",0.014889221840000001,0.0028613677627535054,0.013437056840000001,0.007978846666666666,0.00852008,0.01304512184,0.01818548684
"timeout 1m sh -c ""cat GML32_6.cool | cool-coalg sat GML > GML32_6-cool.out""",0.012757808506666668,0.004254394344936226,0.01077542584,0.005235513333333333,0.009322746666666666,0.00985637984,0.01764161984
"timeout 1m sh -c ""cat GML32_7.cool | cool-coalg sat GML > GML32_7-cool.out""",0.020750831506666668,0.002839708570802704,0.019326121840000002,0.011919846666666664,0.011305413333333333,0.01890553184,0.024020840840000002
"timeout 1m sh -c ""cat GML32_8.cool | cool-coalg sat GML > GML32_8-cool.out""",0.008106082506666668,0.0010246461177969369,0.00771498684,0.004394846666666666,0.004861746666666666,0.00733458184,0.00926867884
"timeout 1m sh -c ""cat GML32_9.cool | cool-coalg sat GML > GML32_9-cool.out""",0.009370370173333335,0.00217725702567665,0.008812981840000001,0.0044678466666666665,0.006120413333333334,0.007525991840000001,0.01177213684
"timeout 1m sh -c ""cat GML32_10.cool | cool-coalg sat GML > GML32_10-cool.out""",0.044569700840000004,0.005337905318743204,0.04741419784,0.03099518,0.015018079999999998,0.03841196284,0.04788294184
"timeout 1m sh -c ""cat GML32_11.cool | cool-coalg sat GML > GML32_11-cool.out""",0.008944310173333334,0.0015035009509855102,0.00899991784,0.00439718,0.005739080000000001,0.0074137768400000005,0.01041923584
"timeout 1m sh -c ""cat GML32_12.cool | cool-coalg sat GML > GML32_12-cool.out""",0.020028024173333336,0.0017746208560941498,0.02087516084,0.010399846666666667,0.01147608,0.01798858184,0.02122032984
"timeout 1m sh -c ""cat GML32_13.cool | cool-coalg sat GML > GML32_13-cool.out""",0.014478991840000002,0.0007299573899845124,0.014143095840000001,0.005981179999999999,0.010192413333333332,0.01397744884,0.015316430840000003
"timeout 1m sh -c ""cat GML32_14.cool | cool-coalg sat GML > GML32_14-cool.out""",0.014369296506666669,0.002852049457894153,0.01327875884,0.008404179999999999,0.00763708,0.012223425840000001,0.01760570484
"timeout 1m sh -c ""cat GML32_15.cool | cool-coalg sat GML > GML32_15-cool.out""",0.028638207173333333,0.0037498775255543106,0.02721301384,0.01924284666666667,0.01136108,0.02580987184,0.03289173584
"timeout 1m sh -c ""cat GML32_16.cool | cool-coalg sat GML > GML32_16-cool.out""",0.01203401684,0.003383236656782525,0.01061268484,0.004049513333333333,0.010104413333333334,0.00959330984,0.01589605584
"timeout 1m sh -c ""cat GML32_17.cool | cool-coalg sat GML > GML32_17-cool.out""",0.012630800506666666,0.0011071177172285404,0.012377507840000001,0.004795846666666667,0.009131413333333333,0.01167227784,0.013842615840000001
"timeout 1m sh -c ""cat GML32_18.cool | cool-coalg sat GML > GML32_18-cool.out""",0.008721421506666667,0.0028743878188254857,0.0072473198400000004,0.004999846666666666,0.0054900800000000005,0.00688313284,0.01203381184
"timeout 1m sh -c ""cat GML32_19.cool | cool-coalg sat GML > GML32_19-cool.out""",0.009614663506666668,0.001770549213324875,0.00880760884,0.004486846666666666,0.006516746666666667,0.00839143284,0.01164494884
"timeout 1m sh -c ""cat GML32_20.cool | cool-coalg sat GML > GML32_20-cool.out""",0.038273869839999995,0.0009181061514808622,0.038671648839999996,0.02769218,0.011878413333333332,0.03722395284,0.03892600784
"timeout 1m sh -c ""cat GML32_21.cool | cool-coalg sat GML > GML32_21-cool.out""",0.009391638506666668,0.0015883288592735865,0.008940489840000001,0.004395513333333333,0.006025746666666666,0.00807768784,0.01115673784
"timeout 1m sh -c ""cat GML32_22.cool | cool-coalg sat GML > GML32_22-cool.out""",0.014811917506666666,0.0022125440259896153,0.015694635840000002,0.007136846666666666,0.007080413333333333,0.01229427384,0.01644684284
"timeout 1m sh -c ""cat GML32_23.cool | cool-coalg sat GML > GML32_23-cool.out""",0.057940280840000004,0.006593033464188323,0.05876206384,0.042817846666666666,0.016107746666666665,0.05097487984,0.06408389884000001
"timeout 1m sh -c ""cat GML32_24.cool | cool-coalg sat GML > GML32_24-cool.out""",0.013496000840000001,0.0029004948163158296,0.01488117584,0.0064671799999999995,0.007992746666666667,0.01016261084,0.01544421584
"timeout 1m sh -c ""cat GML32_25.cool | cool-coalg sat GML > GML32_25-cool.out""",0.015877301506666667,0.004002472013405507,0.01715413884,0.009035513333333333,0.00833708,0.01139218984,0.01908557584
"timeout 1m sh -c ""cat GML32_26.cool | cool-coalg sat GML > GML32_26-cool.out""",0.011924981840000001,0.0030732335568376527,0.01095316484,0.00711718,0.006955746666666666,0.00945514284,0.015366637840000003
"timeout 1m sh -c ""cat GML32_27.cool | cool-coalg sat GML > GML32_27-cool.out""",0.014135393506666668,0.0021309832234582076,0.013973920840000001,0.005574180000000001,0.010289413333333334,0.01208973984,0.01634251984
"timeout 1m sh -c ""cat GML32_28.cool | cool-coalg sat GML > GML32_28-cool.out""",0.011714357173333334,0.0016349811454929183,0.01265241184,0.005077513333333333,0.00864408,0.00982645584,0.01266420384
"timeout 1m sh -c ""cat GML32_29.cool | cool-coalg sat GML > GML32_29-cool.out""",0.01194225784,0.0003966849633916058,0.011811526840000001,0.0047428466666666665,0.009146413333333334,0.011627437840000001,0.01238780884
"timeout 1m sh -c ""cat GML32_30.cool | cool-coalg sat GML > GML32_30-cool.out""",0.01748613684,0.002781813738774939,0.01908021584,0.008383846666666665,0.010146413333333333,0.01427400484,0.01910418984
"timeout 1m sh -c ""cat GML32_31.cool | cool-coalg sat GML > GML32_31-cool.out""",0.01219854584,0.0023123239113733616,0.01233284584,0.006294846666666666,0.00765608,0.00982199884,0.014440792840000001
"timeout 1m sh -c ""cat GML32_32.cool | cool-coalg sat GML > GML32_32-cool.out""",0.026541308506666667,0.003890327668828082,0.028096021840000002,0.017607846666666666,0.009885413333333332,0.02211404784,0.029413855840000003
"timeout 1m sh -c ""cat GML32_33.cool | cool-coalg sat GML > GML32_33-cool.out""",0.017610209840000002,0.004694591187474796,0.01757892384,0.011432513333333333,0.00760808,0.01293133984,0.022320365840000002
"timeout 1m sh -c ""cat GML32_34.cool | cool-coalg sat GML > GML32_34-cool.out""",0.014793774173333335,0.003320176008824583,0.01589133584,0.005053513333333333,0.010977413333333333,0.01106378484,0.017426201840000002
"timeout 1m sh -c ""cat GML32_35.cool | cool-coalg sat GML > GML32_35-cool.out""",0.008237480173333334,0.0007363715076361477,0.00843360684,0.0036005133333333332,0.005635413333333333,0.007422901840000001,0.008855931840000001
"timeout 1m sh -c ""cat GML32_36.cool | cool-coalg sat GML > GML32_36-cool.out""",0.01509628684,0.002303716572731333,0.015605730840000002,0.008331846666666665,0.00808808,0.01258048984,0.01710263984
"timeout 1m sh -c ""cat GML32_37.cool | cool-coalg sat GML > GML32_37-cool.out""",0.015529228506666666,0.0012965320180513614,0.01562992384,0.007342846666666666,0.01023608,0.01418528484,0.01677247684
"timeout 1m sh -c ""cat GML32_38.cool | cool-coalg sat GML > GML32_38-cool.out""",0.015377282506666668,0.003837960721805831,0.01692091684,0.007662846666666666,0.009578413333333332,0.01100784984,0.01820308084
"timeout 1m sh -c ""cat GML32_39.cool | cool-coalg sat GML > GML32_39-cool.out""",0.013129992173333334,0.0021388157784335542,0.01303069984,0.006112846666666667,0.00868908,0.011042551840000001,0.01531672484
"timeout 1m sh -c ""cat GML32_40.cool | cool-coalg sat GML > GML32_40-cool.out""",0.012666503840000001,0.004235730088148795,0.01089375184,0.00888418,0.00517708,0.00960516884,0.01750059084
"timeout 1m sh -c ""cat GML32_41.cool | cool-coalg sat GML > GML32_41-cool.out""",0.013131748173333332,0.002932870947154738,0.014208144839999999,0.005646180000000001,0.008307746666666668,0.009812765840000001,0.01537433384
"timeout 1m sh -c ""cat GML32_42.cool | cool-coalg sat GML > GML32_42-cool.out""",0.01080148684,0.0037185600503365558,0.00940105684,0.005891846666666666,0.006320413333333333,0.00798647984,0.015016923840000002
"timeout 1m sh -c ""cat GML32_43.cool | cool-coalg sat GML > GML32_43-cool.out""",0.011920119173333334,0.002014057451995928,0.01097897884,0.005669513333333333,0.007536746666666667,0.010548918840000001,0.01423245984
"timeout 1m sh -c ""cat GML32_44.cool | cool-coalg sat GML > GML32_44-cool.out""",0.012841075506666666,0.0019076161975209614,0.01313014384,0.0037921800000000005,0.010699746666666668,0.01080542284,0.01458765984
"timeout 1m sh -c ""cat GML32_45.cool | cool-coalg sat GML > GML32_45-cool.out""",0.017092910173333333,0.0033791423703259872,0.01809143384,0.01058318,0.008611413333333333,0.01332702684,0.01986026984
"timeout 1m sh -c ""cat GML32_46.cool | cool-coalg sat GML > GML32_46-cool.out""",0.012762312173333333,0.002286592516303754,0.01280337284,0.00528218,0.009229746666666665,0.01045546584,0.01502809784
"timeout 1m sh -c ""cat GML32_47.cool | cool-coalg sat GML > GML32_47-cool.out""",0.01609511750666667,0.000492507035532828,0.016051720840000002,0.009219846666666667,0.00917908,0.01562574484,0.016607886840000002
"timeout 1m sh -c ""cat GML32_48.cool | cool-coalg sat GML > GML32_48-cool.out""",0.017584743506666667,0.0016308623341356365,0.01679759984,0.010642180000000001,0.009299746666666666,0.01649675684,0.019459873840000003
"timeout 1m sh -c ""cat GML32_49.cool | cool-coalg sat GML > GML32_49-cool.out""",0.016601873506666667,0.0019095906369422033,0.01750712684,0.007498513333333332,0.011609746666666665,0.014408004840000002,0.01789048884
"timeout 1m sh -c ""cat GML32_50.cool | cool-coalg sat GML > GML32_50-cool.out""",0.01234753984,0.0004354500570765837,0.012218403840000001,0.0045001799999999995,0.01001008,0.01199126384,0.01283295184
"timeout 1m sh -c ""cat GML32_51.cool | cool-coalg sat GML > GML32_51-cool.out""",0.010176578506666667,0.00043222166512257696,0.01024754384,0.0036045133333333333,0.008757413333333334,0.00971326584,0.01056892584
"timeout 1m sh -c ""cat GML32_52.cool | cool-coalg sat GML > GML32_52-cool.out""",0.014049542506666667,0.0021319295471326763,0.01284138584,0.006934846666666667,0.009168079999999999,0.012796097840000001,0.016511143840000003
"timeout 1m sh -c ""cat GML32_53.cool | cool-coalg sat GML > GML32_53-cool.out""",0.014520298506666668,0.001082717641143956,0.01423862084,0.00693618,0.008338746666666666,0.01360625784,0.01571601684
"timeout 1m sh -c ""cat GML32_54.cool | cool-coalg sat GML > GML32_54-cool.out""",0.009297739840000001,0.0010100621932529704,0.00883037484,0.004337513333333333,0.006354079999999999,0.00860600184,0.010456842840000001
"timeout 1m sh -c ""cat GML32_55.cool | cool-coalg sat GML > GML32_55-cool.out""",0.011871735506666668,0.0016664504091683417,0.01199897884,0.0062778466666666664,0.0073054133333333325,0.010145310840000001,0.013470916840000001
"timeout 1m sh -c ""cat GML32_56.cool | cool-coalg sat GML > GML32_56-cool.out""",0.013560633506666668,0.0049752586311322886,0.01313992484,0.005823513333333333,0.009154746666666666,0.00880908784,0.01873288784
"timeout 1m sh -c ""cat GML32_57.cool | cool-coalg sat GML > GML32_57-cool.out""",0.018965950506666666,0.0025385695778641438,0.01972544584,0.01049018,0.010059746666666666,0.01613432384,0.02103808184
"timeout 1m sh -c ""cat GML32_58.cool | cool-coalg sat GML > GML32_58-cool.out""",0.014298286506666669,0.0019705778175059053,0.013572260840000001,0.006895513333333332,0.009066413333333334,0.01279372284,0.016528875840000002
"timeout 1m sh -c ""cat GML32_59.cool | cool-coalg sat GML > GML32_59-cool.out""",0.009096351840000001,0.0008243999899144834,0.00893127284,0.00411718,0.007217413333333333,0.008366981840000001,0.009990800840000001
"timeout 1m sh -c ""cat GML32_60.cool | cool-coalg sat GML > GML32_60-cool.out""",0.08071518050666666,0.0030857451624267894,0.08012096484,0.06093318,0.021306746666666668,0.07796975584,0.08405482084
"timeout 1m sh -c ""cat GML32_61.cool | cool-coalg sat GML > GML32_61-cool.out""",0.011354671506666669,0.0011810805232452758,0.01093470884,0.005269513333333333,0.008338746666666666,0.01044096484,0.012688340840000001
"timeout 1m sh -c ""cat GML32_62.cool | cool-coalg sat GML > GML32_62-cool.out""",0.06168972784000001,0.0038339670792050386,0.06070328184,0.044858180000000004,0.019342746666666667,0.05844537184,0.06592052984
"timeout 1m sh -c ""cat GML32_63.cool | cool-coalg sat GML > GML32_63-cool.out""",0.015765096173333337,0.0014656776133847903,0.01590001284,0.007820846666666666,0.009749079999999999,0.01423662484,0.01715865084
"timeout 1m sh -c ""cat GML32_64.cool | cool-coalg sat GML > GML32_64-cool.out""",0.012759531173333333,0.0019105879095200867,0.01378124684,0.004603846666666666,0.010365746666666667,0.01055532784,0.01394201884
"timeout 1m sh -c ""cat GML32_65.cool | cool-coalg sat GML > GML32_65-cool.out""",0.014898075173333332,0.001474806501043555,0.01531996284,0.007764179999999999,0.009053746666666666,0.01325829884,0.01611596384
"timeout 1m sh -c ""cat GML32_66.cool | cool-coalg sat GML > GML32_66-cool.out""",0.012080440173333333,0.003171627699352863,0.01126040384,0.007387513333333332,0.006484413333333332,0.00939936184,0.015581554840000001
"timeout 1m sh -c ""cat GML32_67.cool | cool-coalg sat GML > GML32_67-cool.out""",0.08368326050666668,0.004132218006155327,0.08452928884000001,0.06689184666666666,0.018581746666666666,0.07919350284000001,0.08732698984000001
"timeout 1m sh -c ""cat GML32_68.cool | cool-coalg sat GML > GML32_68-cool.out""",0.011056777839999999,0.0034881857424252797,0.009924184840000001,0.0028275133333333334,0.009383413333333332,0.00827563284,0.01497051584
"timeout 1m sh -c ""cat GML32_69.cool | cool-coalg sat GML > GML32_69-cool.out""",0.008297728506666666,0.00012326633992430067,0.00833122184,0.00567418,0.0036560800000000004,0.008161176840000001,0.00840078684
"timeout 1m sh -c ""cat GML32_70.cool | cool-coalg sat GML > GML32_70-cool.out""",0.008428328173333334,0.0005395987840167292,0.008328556840000001,0.004264179999999999,0.00519508,0.00794557784,0.00901084984
"timeout 1m sh -c ""cat GML32_71.cool | cool-coalg sat GML > GML32_71-cool.out""",0.006872356173333334,0.00021041772341305617,0.00686336184,0.005643513333333333,0.0023247466666666667,0.006666579840000001,0.007087126840000001
"timeout 1m sh -c ""cat GML32_72.cool | cool-coalg sat GML > GML32_72-cool.out""",0.00665401884,0.00018793255176259368,0.006607664840000001,0.004430513333333333,0.0032124133333333326,0.0064936008400000005,0.00686079084
"timeout 1m sh -c ""cat GML32_73.cool | cool-coalg sat GML > GML32_73-cool.out""",0.00672871484,0.00010890301852565948,0.006735634840000001,0.0029825133333333336,0.0047377466666666665,0.0066165168399999995,0.006833992840000001
"timeout 1m sh -c ""cat GML32_74.cool | cool-coalg sat GML > GML32_74-cool.out""",0.007076062506666668,0.00039025703987286784,0.006903927840000001,0.00264618,0.005372413333333333,0.006801466840000001,0.0075227928400000005
"timeout 1m sh -c ""cat GML32_75.cool | cool-coalg sat GML > GML32_75-cool.out""",0.009083453173333334,0.00035996438528045196,0.00912516784,0.005537179999999999,0.004634746666666666,0.00870444884,0.009420742840000001
"timeout 1m sh -c ""cat GML32_76.cool | cool-coalg sat GML > GML32_76-cool.out""",0.040884454173333334,0.0036231268102836717,0.03897437384,0.03187918,0.011430746666666667,0.03861602684,0.04506296184
"timeout 1m sh -c ""cat GML32_77.cool | cool-coalg sat GML > GML32_77-cool.out""",0.011316153173333334,0.0033473473410123326,0.01066873984,0.004726513333333332,0.007641746666666667,0.00833980284,0.014939916840000001
"timeout 1m sh -c ""cat GML32_78.cool | cool-coalg sat GML > GML32_78-cool.out""",0.02228601217333333,0.002024994536175921,0.022871033840000003,0.013761846666666666,0.009439746666666665,0.02003291084,0.02395409184
"timeout 1m sh -c ""cat GML32_79.cool | cool-coalg sat GML > GML32_79-cool.out""",0.009219074173333333,0.0017901013675159115,0.00863433784,0.004224513333333333,0.005942746666666666,0.00779446084,0.011228423840000001
"timeout 1m sh -c ""cat GML32_80.cool | cool-coalg sat GML > GML32_80-cool.out""",0.008417720173333334,0.0012984976738802168,0.00770647684,0.0035098466666666664,0.006057413333333333,0.00763023384,0.009916449840000001
"timeout 1m sh -c ""cat GML32_81.cool | cool-coalg sat GML > GML32_81-cool.out""",0.013405525506666668,0.0008459668079034376,0.013432943840000001,0.006800179999999999,0.00763308,0.012546182840000001,0.01423744984
"timeout 1m sh -c ""cat GML32_82.cool | cool-coalg sat GML > GML32_82-cool.out""",0.00890218884,0.001347975576095131,0.00819819184,0.00459718,0.005373746666666666,0.00805196884,0.01045640584
"timeout 1m sh -c ""cat GML32_83.cool | cool-coalg sat GML > GML32_83-cool.out""",0.019970644173333333,0.004814773166382849,0.01836566484,0.01238518,0.00917908,0.016163353840000002,0.02538291384
"timeout 1m sh -c ""cat GML32_84.cool | cool-coalg sat GML > GML32_84-cool.out""",0.011207467173333333,0.0020268443026304054,0.01019441584,0.004412179999999999,0.007873746666666665,0.00988686584,0.013541119840000001
"timeout 1m sh -c ""cat GML32_85.cool | cool-coalg sat GML > GML32_85-cool.out""",0.009314312173333334,0.002405249563615454,0.00800823584,0.004025513333333333,0.006709413333333333,0.007844651840000001,0.012090048840000001
"timeout 1m sh -c ""cat GML32_86.cool | cool-coalg sat GML > GML32_86-cool.out""",0.009256269173333333,0.0022353446383044234,0.00817143484,0.0019278466666666667,0.008730746666666666,0.00777035784,0.01182701484
"timeout 1m sh -c ""cat GML32_87.cool | cool-coalg sat GML > GML32_87-cool.out""",0.01316237550666667,0.0028654886981890775,0.012707462840000001,0.00553818,0.009047746666666667,0.010551554840000001,0.01622810884
"timeout 1m sh -c ""cat GML32_88.cool | cool-coalg sat GML > GML32_88-cool.out""",0.01419477984,0.0024151211595305104,0.01359515184,0.007153513333333333,0.00916408,0.01213596184,0.01685322584
"timeout 1m sh -c ""cat GML32_89.cool | cool-coalg sat GML > GML32_89-cool.out""",0.018644810173333335,0.0039520213075154775,0.018419934840000003,0.012048179999999999,0.00923408,0.01481002784,0.022704467840000003
"timeout 1m sh -c ""cat GML32_90.cool | cool-coalg sat GML > GML32_90-cool.out""",0.012259881173333334,0.0010031177297876522,0.01170708684,0.005213846666666667,0.009109746666666666,0.011654768840000001,0.01341778784
"timeout 1m sh -c ""cat GML32_91.cool | cool-coalg sat GML > GML32_91-cool.out""",0.012426533506666665,0.0020058810825236708,0.01335756584,0.006626513333333333,0.007796413333333333,0.010124323840000001,0.013797710840000001
"timeout 1m sh -c ""cat GML32_92.cool | cool-coalg sat GML > GML32_92-cool.out""",0.015184989840000003,0.0040008594818118776,0.015532519840000002,0.005514846666666667,0.01171908,0.01102170184,0.019000747840000002
"timeout 1m sh -c ""cat GML32_93.cool | cool-coalg sat GML > GML32_93-cool.out""",0.010617106173333333,0.001541214505848012,0.00995444684,0.004008846666666666,0.008020746666666667,0.00951804984,0.01237882184
"timeout 1m sh -c ""cat GML32_94.cool | cool-coalg sat GML > GML32_94-cool.out""",0.011547162506666667,0.003427215506213802,0.01110797084,0.006501846666666666,0.0076847466666666656,0.00836071384,0.01517280284
"timeout 1m sh -c ""cat GML32_95.cool | cool-coalg sat GML > GML32_95-cool.out""",0.012492040840000001,0.002106835803328775,0.01140830684,0.00550018,0.008658746666666666,0.011147668840000001,0.014920146840000002
"timeout 1m sh -c ""cat GML32_96.cool | cool-coalg sat GML > GML32_96-cool.out""",0.01726421284,0.001945651412669546,0.017352338840000002,0.010173846666666667,0.009405413333333333,0.01527599584,0.01916430384
"timeout 1m sh -c ""cat GML32_97.cool | cool-coalg sat GML > GML32_97-cool.out""",0.020489770506666668,0.0016644262110530265,0.019813677840000002,0.012421513333333334,0.010380746666666666,0.019269776840000002,0.022385856840000003
"timeout 1m sh -c ""cat GML32_98.cool | cool-coalg sat GML > GML32_98-cool.out""",0.04654597984,0.002464733153967584,0.04618513884,0.035968513333333334,0.012645413333333333,0.04428155784,0.04917124284
"timeout 1m sh -c ""cat GML32_99.cool | cool-coalg sat GML > GML32_99-cool.out""",0.01733384584,0.0022023561055562746,0.01735125484,0.008633179999999999,0.010979746666666665,0.01512283684,0.01952744584
"timeout 1m sh -c ""cat GML32_100.cool | cool-coalg sat GML > GML32_100-cool.out""",0.013787657506666667,0.0038161849713600543,0.01483683584,0.005400513333333333,0.00995708,0.00955662984,0.016969506840000002


==> benchmarks/GML-32-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML32_1.fact | ./factWrapper.sh > GML32_1-fact.out""",0.011749082306666667,0.0014945562983114198,0.01256963264,0.00585898,0.007496886666666667,0.01002399864,0.012653615640000001
"timeout 1m sh -c ""cat GML32_2.fact | ./factWrapper.sh > GML32_2-fact.out""",0.009626194973333333,0.0016826367713898725,0.00925676164,0.004547313333333333,0.00616222,0.00815897164,0.01146285164
"timeout 1m sh -c ""cat GML32_3.fact | ./factWrapper.sh > GML32_3-fact.out""",0.010157311973333335,0.0014778192259983405,0.011005911640000001,0.00506298,0.00670322,0.00845088164,0.01101514264
"timeout 1m sh -c ""cat GML32_4.fact | ./factWrapper.sh > GML32_4-fact.out""",0.01138236664,0.0011179148970512027,0.01076253164,0.004908979999999999,0.00783722,0.01071167864,0.01267288964
"timeout 1m sh -c ""cat GML32_5.fact | ./factWrapper.sh > GML32_5-fact.out""",0.010891601306666667,0.002431957052495034,0.01147187164,0.004234313333333333,0.007850553333333333,0.00822199564,0.012980936640000001
"timeout 1m sh -c ""cat GML32_6.fact | ./factWrapper.sh > GML32_6-fact.out""",0.010378272306666667,0.00045170643429813274,0.010533334640000001,0.005077313333333332,0.006701886666666667,0.00986945764,0.01073202464
"timeout 1m sh -c ""cat GML32_7.fact | ./factWrapper.sh > GML32_7-fact.out""",0.012376333306666668,0.0012902499621989271,0.01232724764,0.003080313333333333,0.010628219999999999,0.01111132664,0.01369042564
"timeout 1m sh -c ""cat GML32_8.fact | ./factWrapper.sh > GML32_8-fact.out""",0.01715298630666667,0.003412737761249219,0.01768477764,0.00715998,0.011615553333333334,0.01350557064,0.02026861064
"timeout 1m sh -c ""cat GML32_9.fact | ./factWrapper.sh > GML32_9-fact.out""",0.013462741306666666,0.0027953765786706336,0.01460303164,0.006599979999999998,0.008694553333333334,0.01027746064,0.015507731640000001
"timeout 1m sh -c ""cat GML32_10.fact | ./factWrapper.sh > GML32_10-fact.out""",0.016134703973333334,0.0034978789245737676,0.01589792064,0.004908646666666666,0.011963886666666665,0.01276123264,0.01974495864
"timeout 1m sh -c ""cat GML32_11.fact | ./factWrapper.sh > GML32_11-fact.out""",0.011371683306666667,0.0016148846394220659,0.01060497864,0.007669646666666666,0.005199886666666667,0.01028297064,0.013227100640000001
"timeout 1m sh -c ""cat GML32_12.fact | ./factWrapper.sh > GML32_12-fact.out""",0.012769440306666666,0.0014043919702335008,0.01240066464,0.005355313333333333,0.008782886666666666,0.01158623164,0.01432142464
"timeout 1m sh -c ""cat GML32_13.fact | ./factWrapper.sh > GML32_13-fact.out""",0.012546105973333332,0.001079939852909565,0.012141845640000001,0.00531898,0.008743886666666666,0.01172661964,0.01376985264
"timeout 1m sh -c ""cat GML32_14.fact | ./factWrapper.sh > GML32_14-fact.out""",0.011505807306666666,0.0016718742797621879,0.01246990464,0.005390646666666665,0.007624886666666667,0.00957529364,0.01247222364
"timeout 1m sh -c ""cat GML32_15.fact | ./factWrapper.sh > GML32_15-fact.out""",0.012145375973333336,0.0012307692894841563,0.012216592640000001,0.005153313333333333,0.008311553333333332,0.01088054464,0.013338990640000001
"timeout 1m sh -c ""cat GML32_16.fact | ./factWrapper.sh > GML32_16-fact.out""",0.012416174973333333,0.002416028593846177,0.01357307664,0.004703646666666666,0.009032553333333334,0.00963922964,0.01403621864
"timeout 1m sh -c ""cat GML32_17.fact | ./factWrapper.sh > GML32_17-fact.out""",0.010267157306666668,0.0017720386987157858,0.010827787640000001,0.00343898,0.008121553333333332,0.00828261464,0.011691069640000001
"timeout 1m sh -c ""cat GML32_18.fact | ./factWrapper.sh > GML32_18-fact.out""",0.010983984973333333,0.0007643009550382191,0.01059719864,0.004587646666666666,0.007682886666666667,0.01049038964,0.01186436664
"timeout 1m sh -c ""cat GML32_19.fact | ./factWrapper.sh > GML32_19-fact.out""",0.009668839306666668,0.0002314790226269613,0.00971445964,0.0032576466666666658,0.008074553333333333,0.009417946640000001,0.00987411164
"timeout 1m sh -c ""cat GML32_20.fact | ./factWrapper.sh > GML32_20-fact.out""",0.011732716640000002,0.002255691661153847,0.01135684164,0.003660313333333333,0.008669553333333333,0.00968857364,0.014152734640000001
"timeout 1m sh -c ""cat GML32_21.fact | ./factWrapper.sh > GML32_21-fact.out""",0.011292211973333334,0.001962973782087355,0.01046756564,0.004953646666666666,0.008138553333333333,0.00987608364,0.013532986640000001
"timeout 1m sh -c ""cat GML32_22.fact | ./factWrapper.sh > GML32_22-fact.out""",0.010654944306666666,0.0008448980806335958,0.010392257640000001,0.004108313333333333,0.007908886666666667,0.00997259264,0.011599982640000001
"timeout 1m sh -c ""cat GML32_23.fact | ./factWrapper.sh > GML32_23-fact.out""",0.009941213306666667,0.0014623742761264418,0.01066756464,0.0037756466666666664,0.007515886666666667,0.00825786764,0.010898207640000001
"timeout 1m sh -c ""cat GML32_24.fact | ./factWrapper.sh > GML32_24-fact.out""",0.010457242973333334,0.0015871794007465995,0.00990850064,0.004403979999999999,0.007228886666666666,0.00921724964,0.01224597864
"timeout 1m sh -c ""cat GML32_25.fact | ./factWrapper.sh > GML32_25-fact.out""",0.00985466864,0.0010888017859293768,0.00974255464,0.00391198,0.006949553333333333,0.00882626164,0.01099518964
"timeout 1m sh -c ""cat GML32_26.fact | ./factWrapper.sh > GML32_26-fact.out""",0.010395726973333333,0.001814905845237525,0.01007268564,0.0053989799999999985,0.006268886666666667,0.00876403364,0.012350461640000001
"timeout 1m sh -c ""cat GML32_27.fact | ./factWrapper.sh > GML32_27-fact.out""",0.016262111973333337,0.0009799658035647633,0.01597074564,0.006844646666666666,0.011271219999999998,0.015460872640000001,0.01735471764
"timeout 1m sh -c ""cat GML32_28.fact | ./factWrapper.sh > GML32_28-fact.out""",0.01259150664,0.0018340957383307444,0.01176190564,0.004105313333333333,0.010023886666666667,0.01131878564,0.01469382864
"timeout 1m sh -c ""cat GML32_29.fact | ./factWrapper.sh > GML32_29-fact.out""",0.012438931973333336,0.0016559923277567848,0.012862814640000001,0.006055313333333333,0.007877886666666667,0.01061219864,0.013841782640000001
"timeout 1m sh -c ""cat GML32_30.fact | ./factWrapper.sh > GML32_30-fact.out""",0.011951058306666667,0.0015039193087401114,0.01229285764,0.005384313333333332,0.008110553333333333,0.01030565764,0.013254659640000001
"timeout 1m sh -c ""cat GML32_31.fact | ./factWrapper.sh > GML32_31-fact.out""",0.015493101973333335,0.0018758682012876943,0.01574343564,0.005538646666666667,0.011734219999999998,0.013504636640000001,0.01723123364
"timeout 1m sh -c ""cat GML32_32.fact | ./factWrapper.sh > GML32_32-fact.out""",0.015021664640000001,0.0016668635991385144,0.01481018064,0.007025313333333332,0.00953222,0.01347063564,0.01678417764
"timeout 1m sh -c ""cat GML32_33.fact | ./factWrapper.sh > GML32_33-fact.out""",0.011730828640000001,0.0008647488232035937,0.01123614064,0.005958979999999999,0.007225886666666667,0.01122700464,0.01272934064
"timeout 1m sh -c ""cat GML32_34.fact | ./factWrapper.sh > GML32_34-fact.out""",0.012484763306666667,0.00015353785256520052,0.01244911764,0.007562313333333332,0.006387886666666666,0.01235218364,0.01265298864
"timeout 1m sh -c ""cat GML32_35.fact | ./factWrapper.sh > GML32_35-fact.out""",0.01139288064,0.001757743187774881,0.01045511764,0.005535313333333333,0.00747722,0.01030288064,0.01342064364
"timeout 1m sh -c ""cat GML32_36.fact | ./factWrapper.sh > GML32_36-fact.out""",0.008877839973333334,0.001177688361053693,0.00832890464,0.0014606466666666667,0.009173553333333332,0.00807483264,0.01022978264
"timeout 1m sh -c ""cat GML32_37.fact | ./factWrapper.sh > GML32_37-fact.out""",0.009354703973333333,0.001023399150564595,0.00967152764,0.0037683133333333333,0.006967553333333332,0.00821035964,0.010182224640000001
"timeout 1m sh -c ""cat GML32_38.fact | ./factWrapper.sh > GML32_38-fact.out""",0.011990759306666668,0.0031522120361005754,0.013004570640000001,0.006312313333333333,0.007407553333333333,0.00845638264,0.01451132464
"timeout 1m sh -c ""cat GML32_39.fact | ./factWrapper.sh > GML32_39-fact.out""",0.014342692306666668,0.0021003084736477,0.01455650764,0.006562979999999999,0.00933722,0.012143654640000001,0.01632791464
"timeout 1m sh -c ""cat GML32_40.fact | ./factWrapper.sh > GML32_40-fact.out""",0.009783709973333334,0.001443730740619017,0.00949204164,0.004333313333333333,0.00701522,0.00850808164,0.011351006640000001
"timeout 1m sh -c ""cat GML32_41.fact | ./factWrapper.sh > GML32_41-fact.out""",0.008208130973333333,0.0017785918025675072,0.00744097864,0.0035016466666666665,0.00583322,0.006941859640000001,0.01024155464
"timeout 1m sh -c ""cat GML32_42.fact | ./factWrapper.sh > GML32_42-fact.out""",0.009734997973333333,0.0019373543836108907,0.00984938664,0.004911313333333333,0.006087553333333333,0.007742983639999999,0.01161262364
"timeout 1m sh -c ""cat GML32_43.fact | ./factWrapper.sh > GML32_43-fact.out""",0.030035744973333334,0.02126483847972447,0.01873663264,0.0069149799999999985,0.010833886666666665,0.016805658640000002,0.05456494364000001
"timeout 1m sh -c ""cat GML32_44.fact | ./factWrapper.sh > GML32_44-fact.out""",0.012786971973333333,0.002070076577710673,0.012781677640000001,0.005860313333333332,0.008286553333333333,0.01071954764,0.01485969064
"timeout 1m sh -c ""cat GML32_45.fact | ./factWrapper.sh > GML32_45-fact.out""",0.01168432964,0.001809221233735941,0.01204196464,0.002778646666666667,0.010594553333333333,0.009722998640000001,0.013288025640000001
"timeout 1m sh -c ""cat GML32_46.fact | ./factWrapper.sh > GML32_46-fact.out""",0.012473247639999999,0.001369966924635774,0.01182868764,0.00448598,0.009754886666666665,0.01154444164,0.01404661364
"timeout 1m sh -c ""cat GML32_47.fact | ./factWrapper.sh > GML32_47-fact.out""",0.012094784306666667,0.0005899981889059769,0.01216513564,0.006487646666666666,0.007498886666666667,0.01147276464,0.01264645264
"timeout 1m sh -c ""cat GML32_48.fact | ./factWrapper.sh > GML32_48-fact.out""",0.013755778973333334,0.0012258366384499744,0.01360123664,0.004254646666666666,0.010979886666666666,0.01261454164,0.01505155864
"timeout 1m sh -c ""cat GML32_49.fact | ./factWrapper.sh > GML32_49-fact.out""",0.012900059640000003,0.0008217962809820937,0.013359229640000001,0.0071566466666666655,0.0072278866666666665,0.011951293640000001,0.013389655640000001
"timeout 1m sh -c ""cat GML32_50.fact | ./factWrapper.sh > GML32_50-fact.out""",0.011294048306666667,0.0020848029411031474,0.01206048464,0.003710313333333333,0.008901553333333333,0.00893451164,0.01288714864
"timeout 1m sh -c ""cat GML32_51.fact | ./factWrapper.sh > GML32_51-fact.out""",0.01016779164,0.0006006971107413452,0.01033733964,0.003904313333333333,0.007599219999999999,0.00950054264,0.01066549264
"timeout 1m sh -c ""cat GML32_52.fact | ./factWrapper.sh > GML32_52-fact.out""",0.01059876764,0.0011066343859992783,0.01061769364,0.004483313333333333,0.007611219999999999,0.00948279164,0.01169581764
"timeout 1m sh -c ""cat GML32_53.fact | ./factWrapper.sh > GML32_53-fact.out""",0.01773198464,0.003469183465262106,0.01917996864,0.007888979999999999,0.011000219999999998,0.013773376640000001,0.02024260864
"timeout 1m sh -c ""cat GML32_54.fact | ./factWrapper.sh > GML32_54-fact.out""",0.01099555964,0.0030039488058166033,0.009809356640000001,0.005351979999999999,0.007087886666666667,0.00876582564,0.01441149664
"timeout 1m sh -c ""cat GML32_55.fact | ./factWrapper.sh > GML32_55-fact.out""",0.011430604306666666,0.002632367923357473,0.01066376564,0.005384313333333332,0.007386886666666666,0.00926680364,0.01436124364
"timeout 1m sh -c ""cat GML32_56.fact | ./factWrapper.sh > GML32_56-fact.out""",0.007202646306666667,0.0008823649205325047,0.00703837564,0.004332313333333333,0.0039608866666666675,0.006413960640000001,0.00815560264
"timeout 1m sh -c ""cat GML32_57.fact | ./factWrapper.sh > GML32_57-fact.out""",0.006409907306666666,0.00121559891230016,0.00592043464,0.002638313333333333,0.004833886666666667,0.005515348640000001,0.007793938639999999
"timeout 1m sh -c ""cat GML32_58.fact | ./factWrapper.sh > GML32_58-fact.out""",0.0068966169733333344,0.0010574772608667922,0.0071147756399999994,0.0020563133333333337,0.00581522,0.0057470746400000005,0.00782800064
"timeout 1m sh -c ""cat GML32_59.fact | ./factWrapper.sh > GML32_59-fact.out""",0.009044070973333334,0.000403514128139689,0.00907324264,0.0048119799999999996,0.005807553333333333,0.00862676264,0.00943220764
"timeout 1m sh -c ""cat GML32_60.fact | ./factWrapper.sh > GML32_60-fact.out""",0.013145124306666665,0.003250972998327475,0.014809022639999999,0.004469313333333333,0.010269886666666667,0.00939900164,0.015227348639999999
"timeout 1m sh -c ""cat GML32_61.fact | ./factWrapper.sh > GML32_61-fact.out""",0.01220385864,0.0005929983486393536,0.011880965640000001,0.004832313333333333,0.008426886666666666,0.01184237864,0.012888231640000001
"timeout 1m sh -c ""cat GML32_62.fact | ./factWrapper.sh > GML32_62-fact.out""",0.010640626973333333,0.00037916049921548245,0.01056126964,0.004705979999999999,0.007272886666666666,0.01030742564,0.011053185640000001
"timeout 1m sh -c ""cat GML32_63.fact | ./factWrapper.sh > GML32_63-fact.out""",0.011230752306666668,0.0003024629371168202,0.01116012564,0.005432646666666666,0.0075082199999999995,0.01096985164,0.011562279640000001
"timeout 1m sh -c ""cat GML32_64.fact | ./factWrapper.sh > GML32_64-fact.out""",0.013358116306666667,0.0011284527232659485,0.01335729664,0.0065823133333333325,0.008408553333333332,0.01223007364,0.014486978640000002
"timeout 1m sh -c ""cat GML32_65.fact | ./factWrapper.sh > GML32_65-fact.out""",0.014820903973333334,0.0008979744668933164,0.014898260640000001,0.007282646666666667,0.009254886666666667,0.013886753639999999,0.015677697640000002
"timeout 1m sh -c ""cat GML32_66.fact | ./factWrapper.sh > GML32_66-fact.out""",0.011740960306666668,0.0005843527843985455,0.011511778640000001,0.004107646666666667,0.009162553333333332,0.011305937640000001,0.01240516464
"timeout 1m sh -c ""cat GML32_67.fact | ./factWrapper.sh > GML32_67-fact.out""",0.011991238306666667,0.0035170754424585973,0.011286153640000001,0.006268313333333333,0.00697822,0.00888011764,0.015807443640000002
"timeout 1m sh -c ""cat GML32_68.fact | ./factWrapper.sh > GML32_68-fact.out""",0.011621000973333332,0.001674394216185165,0.01122066264,0.005572979999999999,0.007822886666666666,0.01018306364,0.01345927664
"timeout 1m sh -c ""cat GML32_69.fact | ./factWrapper.sh > GML32_69-fact.out""",0.01185636664,0.001751102934699443,0.01088329464,0.00617898,0.00761922,0.01080790764,0.013877897640000001
"timeout 1m sh -c ""cat GML32_70.fact | ./factWrapper.sh > GML32_70-fact.out""",0.010059474306666668,0.002057022426124065,0.010560649640000001,0.004474646666666666,0.006812553333333333,0.00779817564,0.01181959764
"timeout 1m sh -c ""cat GML32_71.fact | ./factWrapper.sh > GML32_71-fact.out""",0.013212324973333333,0.0019956364628269186,0.01412038064,0.005553313333333333,0.009491553333333333,0.01092413764,0.014592456640000001
"timeout 1m sh -c ""cat GML32_72.fact | ./factWrapper.sh > GML32_72-fact.out""",0.011368135306666666,0.00018487494376018916,0.01138957164,0.004892979999999999,0.007949886666666668,0.01117347664,0.01154135764
"timeout 1m sh -c ""cat GML32_73.fact | ./factWrapper.sh > GML32_73-fact.out""",0.01122642764,0.0027884036193996375,0.00996059864,0.004778646666666666,0.00797622,0.009295467640000001,0.01442321664
"timeout 1m sh -c ""cat GML32_74.fact | ./factWrapper.sh > GML32_74-fact.out""",0.00992889764,0.002440817603170503,0.01005130464,0.004964646666666667,0.006119886666666667,0.00742917964,0.01230620864
"timeout 1m sh -c ""cat GML32_75.fact | ./factWrapper.sh > GML32_75-fact.out""",0.012314665973333333,0.0022172549661228264,0.01201112164,0.004891646666666667,0.008854553333333333,0.01026482164,0.01466805464
"timeout 1m sh -c ""cat GML32_76.fact | ./factWrapper.sh > GML32_76-fact.out""",0.014586268640000002,0.0012772815941157996,0.014017075640000001,0.006082313333333332,0.010120553333333332,0.01369253464,0.01604919564
"timeout 1m sh -c ""cat GML32_77.fact | ./factWrapper.sh > GML32_77-fact.out""",0.010370746973333334,0.0010844613695122267,0.01092846764,0.005480646666666666,0.00596622,0.00912092464,0.011062848640000001
"timeout 1m sh -c ""cat GML32_78.fact | ./factWrapper.sh > GML32_78-fact.out""",0.010323896973333335,0.0004934338143017093,0.01022001064,0.003543646666666667,0.008317219999999998,0.00989067764,0.01086100264
"timeout 1m sh -c ""cat GML32_79.fact | ./factWrapper.sh > GML32_79-fact.out""",0.01124355564,0.0015032416161934843,0.01064511964,0.003987313333333333,0.008654886666666667,0.01013169564,0.01295385164
"timeout 1m sh -c ""cat GML32_80.fact | ./factWrapper.sh > GML32_80-fact.out""",0.014384222306666666,0.0010605256531392028,0.01483889164,0.004261313333333333,0.01168422,0.01317216864,0.01514160664
"timeout 1m sh -c ""cat GML32_81.fact | ./factWrapper.sh > GML32_81-fact.out""",0.012561495640000002,0.0006481766046379651,0.012901555640000001,0.00406998,0.010337886666666666,0.01181405564,0.01296887564
"timeout 1m sh -c ""cat GML32_82.fact | ./factWrapper.sh > GML32_82-fact.out""",0.013404997306666666,0.001163159907868361,0.01394364364,0.007811646666666666,0.00713422,0.01207015264,0.01420119564
"timeout 1m sh -c ""cat GML32_83.fact | ./factWrapper.sh > GML32_83-fact.out""",0.012506759306666665,0.0015722826330839296,0.01293132464,0.005096646666666666,0.008986553333333333,0.01076579064,0.01382316264
"timeout 1m sh -c ""cat GML32_84.fact | ./factWrapper.sh > GML32_84-fact.out""",0.01073228664,0.0004606677920931744,0.01058663464,0.00642098,0.005525220000000001,0.01036205064,0.01124817464
"timeout 1m sh -c ""cat GML32_85.fact | ./factWrapper.sh > GML32_85-fact.out""",0.011352802973333333,0.0016883187335453972,0.01141738764,0.00556798,0.007258219999999999,0.00963311864,0.013007902640000001
"timeout 1m sh -c ""cat GML32_86.fact | ./factWrapper.sh > GML32_86-fact.out""",0.011245807306666668,0.0028930707184046394,0.01119229364,0.00346398,0.009525553333333334,0.00837986464,0.014165263640000002
"timeout 1m sh -c ""cat GML32_87.fact | ./factWrapper.sh > GML32_87-fact.out""",0.010110656973333333,0.0007291974461093056,0.01007114164,0.00510698,0.00640922,0.00940202064,0.01085880864
"timeout 1m sh -c ""cat GML32_88.fact | ./factWrapper.sh > GML32_88-fact.out""",0.011037852306666667,0.0014734009639403437,0.01166418264,0.004618646666666666,0.00791622,0.00935476264,0.01209461164
"timeout 1m sh -c ""cat GML32_89.fact | ./factWrapper.sh > GML32_89-fact.out""",0.01255575930666667,0.000055041165334078165,0.01256251864,0.005275646666666666,0.008623553333333332,0.01249765064,0.01260710864
"timeout 1m sh -c ""cat GML32_90.fact | ./factWrapper.sh > GML32_90-fact.out""",0.011035340973333335,0.0012481058433643896,0.01142356964,0.005078979999999999,0.007724553333333333,0.00963925864,0.012043194640000001
"timeout 1m sh -c ""cat GML32_91.fact | ./factWrapper.sh > GML32_91-fact.out""",0.011001166306666666,0.0013533604917501958,0.01133723564,0.003966979999999999,0.008523553333333335,0.00951143664,0.01215482664
"timeout 1m sh -c ""cat GML32_92.fact | ./factWrapper.sh > GML32_92-fact.out""",0.012313883306666667,0.0013339047247739751,0.01290673764,0.0046213133333333324,0.009061553333333333,0.01078632064,0.01324859164
"timeout 1m sh -c ""cat GML32_93.fact | ./factWrapper.sh > GML32_93-fact.out""",0.011529646640000002,0.00015923023444999344,0.011615267640000001,0.00427798,0.008982553333333334,0.011345924640000001,0.01162774764
"timeout 1m sh -c ""cat GML32_94.fact | ./factWrapper.sh > GML32_94-fact.out""",0.012281627306666668,0.002075878739593508,0.012870579640000001,0.00583198,0.00816922,0.00997490764,0.01399939464
"timeout 1m sh -c ""cat GML32_95.fact | ./factWrapper.sh > GML32_95-fact.out""",0.01364884364,0.00046813803497793314,0.01368858764,0.006290979999999999,0.00871755333333333,0.01316210064,0.014095842640000002
"timeout 1m sh -c ""cat GML32_96.fact | ./factWrapper.sh > GML32_96-fact.out""",0.011885013973333336,0.0010477829965504946,0.01160165864,0.005155313333333333,0.008347886666666667,0.01100804964,0.01304533364
"timeout 1m sh -c ""cat GML32_97.fact | ./factWrapper.sh > GML32_97-fact.out""",0.008913980306666668,0.00042772544721741035,0.00911023364,0.0029169799999999996,0.007178553333333333,0.00842334564,0.009208361640000001
"timeout 1m sh -c ""cat GML32_98.fact | ./factWrapper.sh > GML32_98-fact.out""",0.011958154640000001,0.0013940263742225256,0.01127018064,0.005332313333333332,0.007991553333333333,0.01104185264,0.013562430640000001
"timeout 1m sh -c ""cat GML32_99.fact | ./factWrapper.sh > GML32_99-fact.out""",0.00847501064,0.0016409452543034457,0.00839725464,0.00213298,0.007767220000000001,0.00687432564,0.01015345164
"timeout 1m sh -c ""cat GML32_100.fact | ./factWrapper.sh > GML32_100-fact.out""",0.011482036306666667,0.0010207900586596313,0.01138234464,0.006546646666666666,0.006499553333333334,0.01051474964,0.01254901464


==> benchmarks/GML-64-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML64_1.cool | cool-coalg sat GML > GML64_1-cool.out""",0.01076298832,0.001897034262011891,0.01111501032,0.0051126,0.008330686666666667,0.00871459932,0.01245935532
"timeout 1m sh -c ""cat GML64_2.cool | cool-coalg sat GML > GML64_2-cool.out""",60.00483628898667,0.00023205157371231476,60.004826245320004,0.003947266666666667,0.004708019999999999,60.00460942232,60.00507319932
"timeout 1m sh -c ""cat GML64_3.cool | cool-coalg sat GML > GML64_3-cool.out""",0.014162731320000002,0.0037222331108729616,0.01610653332,0.006254933333333333,0.00967002,0.00987100432,0.01651065632
"timeout 1m sh -c ""cat GML64_4.cool | cool-coalg sat GML > GML64_4-cool.out""",0.010566755986666667,0.002025648588057744,0.01135569832,0.006071266666666666,0.006104353333333333,0.00826534232,0.01207922732
"timeout 1m sh -c ""cat GML64_5.cool | cool-coalg sat GML > GML64_5-cool.out""",0.09287900098666668,0.0041785216234866305,0.09171348632000001,0.07575993333333332,0.019203686666666664,0.08940698032000001,0.09751653632000001
"timeout 1m sh -c ""cat GML64_6.cool | cool-coalg sat GML > GML64_6-cool.out""",0.98554746132,0.007975355155361057,0.9849405333200001,0.9607076,0.026187353333333333,0.9778929093200001,0.9938089413200001
"timeout 1m sh -c ""cat GML64_7.cool | cool-coalg sat GML > GML64_7-cool.out""",0.05453771598666667,0.0011767596583433372,0.05492286432,0.04432493333333334,0.012691353333333336,0.05321664332000001,0.05547364032
"timeout 1m sh -c ""cat GML64_8.cool | cool-coalg sat GML > GML64_8-cool.out""",0.01310612032,0.002807934612940266,0.014527056319999999,0.005097266666666666,0.009942020000000001,0.00987172632,0.014919578320000002
"timeout 1m sh -c ""cat GML64_9.cool | cool-coalg sat GML > GML64_9-cool.out""",0.012433697653333334,0.0032608268995634126,0.01323047532,0.0072226,0.0068000199999999995,0.00884832732,0.015222290320000002
"timeout 1m sh -c ""cat GML64_10.cool | cool-coalg sat GML > GML64_10-cool.out""",0.018923560986666667,0.004294063440768584,0.01856407632,0.012002933333333332,0.009016686666666668,0.014820540319999999,0.02338606632
"timeout 1m sh -c ""cat GML64_11.cool | cool-coalg sat GML > GML64_11-cool.out""",0.011214305653333333,0.0015237160944009,0.01151128332,0.0040039333333333335,0.009593686666666667,0.00956396332,0.01256767032
"timeout 1m sh -c ""cat GML64_12.cool | cool-coalg sat GML > GML64_12-cool.out""",0.01854869332,0.000675975807615185,0.01845564432,0.010777933333333331,0.010027353333333334,0.01792406232,0.019266373320000002
"timeout 1m sh -c ""cat GML64_13.cool | cool-coalg sat GML > GML64_13-cool.out""",0.013476265986666666,0.0033884675343940265,0.013709644319999999,0.005355933333333333,0.01028102,0.00997714232,0.01674201132
"timeout 1m sh -c ""cat GML64_14.cool | cool-coalg sat GML > GML64_14-cool.out""",0.18974476931999998,0.0014463704935541205,0.19002047732,0.1704386,0.021357353333333332,0.18818038932,0.19103344132
"timeout 1m sh -c ""cat GML64_15.cool | cool-coalg sat GML > GML64_15-cool.out""",0.09529080498666669,0.0004977404775004038,0.09555597832000001,0.0789826,0.018845353333333332,0.09471662132000001,0.09559981532
"timeout 1m sh -c ""cat GML64_16.cool | cool-coalg sat GML > GML64_16-cool.out""",0.009329351653333333,0.0008796550495201706,0.00886736532,0.005941933333333332,0.006006353333333333,0.00877694232,0.01034374732
"timeout 1m sh -c ""cat GML64_17.cool | cool-coalg sat GML > GML64_17-cool.out""",0.012365238653333332,0.0016310525208105143,0.011790530320000001,0.0060276,0.008758353333333335,0.01109933332,0.01420585232
"timeout 1m sh -c ""cat GML64_18.cool | cool-coalg sat GML > GML64_18-cool.out""",0.013239978653333333,0.00306561518169687,0.014207754320000002,0.0071576,0.008334686666666665,0.00980726832,0.01570491332
"timeout 1m sh -c ""cat GML64_19.cool | cool-coalg sat GML > GML64_19-cool.out""",0.015366460653333332,0.003068403445512068,0.01463043932,0.009406266666666666,0.008047686666666666,0.01273300432,0.01873593832
"timeout 1m sh -c ""cat GML64_20.cool | cool-coalg sat GML > GML64_20-cool.out""",0.03367228332,0.003322594239592765,0.03247629332,0.01884826666666667,0.016783353333333334,0.03111324832,0.037427308320000005
"timeout 1m sh -c ""cat GML64_21.cool | cool-coalg sat GML > GML64_21-cool.out""",54.85881797832,0.17548846420983066,54.87823168932,54.78250193333333,0.04257702,54.67442989332,55.02379235232
"timeout 1m sh -c ""cat GML64_22.cool | cool-coalg sat GML > GML64_22-cool.out""",0.011791453319999999,0.002989186636093671,0.01172694232,0.005854266666666666,0.00811202,0.00883504432,0.014812373319999999
"timeout 1m sh -c ""cat GML64_23.cool | cool-coalg sat GML > GML64_23-cool.out""",0.41089159398666664,0.0002717530361271603,0.41090355632000003,0.3899459333333333,0.023279686666666664,0.41061405732,0.41115716832
"timeout 1m sh -c ""cat GML64_24.cool | cool-coalg sat GML > GML64_24-cool.out""",0.013683902319999998,0.0033347473818754244,0.014493017319999999,0.0077636,0.00804702,0.01001904732,0.01653964232
"timeout 1m sh -c ""cat GML64_25.cool | cool-coalg sat GML > GML64_25-cool.out""",0.012929968653333332,0.0012737807993859593,0.01242849632,0.005750266666666666,0.009279686666666667,0.011983244320000001,0.01437816532
"timeout 1m sh -c ""cat GML64_26.cool | cool-coalg sat GML > GML64_26-cool.out""",0.010473321653333333,0.0007897411982322649,0.01070744432,0.0036635999999999995,0.008919686666666668,0.00959299032,0.01111953032
"timeout 1m sh -c ""cat GML64_27.cool | cool-coalg sat GML > GML64_27-cool.out""",0.016060611986666664,0.005337949318875212,0.014145352319999999,0.0090596,0.008343686666666668,0.01194453132,0.02209195232
"timeout 1m sh -c ""cat GML64_28.cool | cool-coalg sat GML > GML64_28-cool.out""",0.011361068653333334,0.0011924386916702821,0.01168846032,0.006132266666666666,0.007777353333333334,0.01003913232,0.01235561332
"timeout 1m sh -c ""cat GML64_29.cool | cool-coalg sat GML > GML64_29-cool.out""",0.009907406986666666,0.0014044860438225562,0.00931363832,0.006102266666666666,0.005482353333333333,0.00889732532,0.011511257320000001
"timeout 1m sh -c ""cat GML64_30.cool | cool-coalg sat GML > GML64_30-cool.out""",0.010663518986666667,0.003028606074319395,0.01004190632,0.004144599999999999,0.008310686666666666,0.00799394732,0.013954703320000001
"timeout 1m sh -c ""cat GML64_31.cool | cool-coalg sat GML > GML64_31-cool.out""",0.008158935653333333,0.0003550647953322507,0.00822579732,0.0043639333333333336,0.005438019999999999,0.00777519332,0.00847581632
"timeout 1m sh -c ""cat GML64_32.cool | cool-coalg sat GML > GML64_32-cool.out""",0.02731881132,0.002834864480105001,0.02754781132,0.022349933333333332,0.007182686666666666,0.024376392320000002,0.030032230320000002
"timeout 1m sh -c ""cat GML64_33.cool | cool-coalg sat GML > GML64_33-cool.out""",0.015172832320000001,0.002657884029959923,0.01603873232,0.008014266666666665,0.00833702,0.01218997832,0.01728978632
"timeout 1m sh -c ""cat GML64_34.cool | cool-coalg sat GML > GML64_34-cool.out""",0.07263769865333335,0.00128116412511838,0.07315484132000001,0.0620366,0.012434019999999999,0.07117879232,0.07357946232000001
"timeout 1m sh -c ""cat GML64_35.cool | cool-coalg sat GML > GML64_35-cool.out""",0.014790225986666669,0.0019763604819327198,0.01547255732,0.009879933333333334,0.006631686666666665,0.012563107320000001,0.01633501332
"timeout 1m sh -c ""cat GML64_36.cool | cool-coalg sat GML > GML64_36-cool.out""",0.3596458349866667,0.0027852765291001835,0.36000130732,0.3398276,0.021650020000000002,0.35669988732,0.36223631032000003
"timeout 1m sh -c ""cat GML64_37.cool | cool-coalg sat GML > GML64_37-cool.out""",0.013037215986666665,0.0038602268900043086,0.01303521232,0.0044545999999999995,0.011015353333333333,0.00917799132,0.01689844432
"timeout 1m sh -c ""cat GML64_38.cool | cool-coalg sat GML > GML64_38-cool.out""",0.011852098653333332,0.0030574101753232815,0.01083016132,0.007565933333333333,0.00647702,0.00943655232,0.015289582320000002
"timeout 1m sh -c ""cat GML64_39.cool | cool-coalg sat GML > GML64_39-cool.out""",0.012350695319999999,0.0027610800127357772,0.01112451832,0.005964933333333333,0.00841002,0.01041507232,0.01551249532
"timeout 1m sh -c ""cat GML64_40.cool | cool-coalg sat GML > GML64_40-cool.out""",0.012496609653333332,0.0005448259461831217,0.01248380032,0.006609266666666666,0.007985686666666667,0.01195830132,0.01304772732
"timeout 1m sh -c ""cat GML64_41.cool | cool-coalg sat GML > GML64_41-cool.out""",0.015862354986666667,0.004751736962459763,0.01605515532,0.006308266666666666,0.011310686666666667,0.01101715232,0.02051475732
"timeout 1m sh -c ""cat GML64_42.cool | cool-coalg sat GML > GML64_42-cool.out""",0.011751962319999998,0.0032039328843686777,0.01016817532,0.0050696,0.007827686666666667,0.00964835932,0.015439352319999999
"timeout 1m sh -c ""cat GML64_43.cool | cool-coalg sat GML > GML64_43-cool.out""",0.010629422653333333,0.00006011127397030691,0.01061942932,0.004329933333333333,0.00837602,0.01057493432,0.01069390432
"timeout 1m sh -c ""cat GML64_44.cool | cool-coalg sat GML > GML64_44-cool.out""",0.012695103653333333,0.002930916104411782,0.01325873332,0.006269933333333332,0.00887602,0.00952330432,0.015303273320000001
"timeout 1m sh -c ""cat GML64_45.cool | cool-coalg sat GML > GML64_45-cool.out""",0.013517552653333334,0.0015246424741506886,0.01293319832,0.0068005999999999995,0.008350353333333333,0.01237152532,0.01524793432
"timeout 1m sh -c ""cat GML64_46.cool | cool-coalg sat GML > GML64_46-cool.out""",0.010844383986666666,0.004205244871284707,0.00918607632,0.005979266666666666,0.006528353333333334,0.00772112132,0.01562595432
"timeout 1m sh -c ""cat GML64_47.cool | cool-coalg sat GML > GML64_47-cool.out""",0.018871303653333334,0.006193522241969373,0.01622402632,0.009550266666666666,0.01148702,0.01444136432,0.02594852032
"timeout 1m sh -c ""cat GML64_48.cool | cool-coalg sat GML > GML64_48-cool.out""",0.011979520653333334,0.0015846940579889016,0.01137270332,0.005767599999999999,0.00888002,0.01078790932,0.01377794932
"timeout 1m sh -c ""cat GML64_49.cool | cool-coalg sat GML > GML64_49-cool.out""",0.011084489653333333,0.003332331866754021,0.01022822632,0.004831933333333333,0.008248353333333333,0.00826384532,0.014761397320000001
"timeout 1m sh -c ""cat GML64_50.cool | cool-coalg sat GML > GML64_50-cool.out""",0.012254733653333334,0.0019434835676496816,0.01223862532,0.006117933333333332,0.008299686666666667,0.01031935432,0.01420622132
"timeout 1m sh -c ""cat GML64_51.cool | cool-coalg sat GML > GML64_51-cool.out""",0.014525424653333334,0.00358008941515297,0.01322536732,0.007318933333333333,0.008862686666666666,0.01177700832,0.01857389832
"timeout 1m sh -c ""cat GML64_52.cool | cool-coalg sat GML > GML64_52-cool.out""",0.01599055932,0.004267148737283598,0.01658610032,0.011370933333333333,0.006326353333333333,0.01145692332,0.01992865432
"timeout 1m sh -c ""cat GML64_53.cool | cool-coalg sat GML > GML64_53-cool.out""",0.015820623986666667,0.002012597189287845,0.01492613332,0.008184266666666667,0.009285353333333333,0.01441032732,0.01812541132
"timeout 1m sh -c ""cat GML64_54.cool | cool-coalg sat GML > GML64_54-cool.out""",0.012551967320000001,0.0015054337995730662,0.01315950632,0.007885933333333333,0.00675702,0.010837700320000001,0.01365869532
"timeout 1m sh -c ""cat GML64_55.cool | cool-coalg sat GML > GML64_55-cool.out""",0.011571710653333333,0.0005102574149057845,0.011337546320000001,0.0071859333333333325,0.006954019999999999,0.01122056432,0.012157021320000001
"timeout 1m sh -c ""cat GML64_56.cool | cool-coalg sat GML > GML64_56-cool.out""",0.013225471653333334,0.0017445815954240521,0.01387123132,0.007641600000000001,0.008220686666666666,0.01125007532,0.01455510832
"timeout 1m sh -c ""cat GML64_57.cool | cool-coalg sat GML > GML64_57-cool.out""",0.013891991986666666,0.0006853868288071584,0.013538570320000002,0.004605266666666666,0.010726020000000001,0.01345545332,0.01468195232
"timeout 1m sh -c ""cat GML64_58.cool | cool-coalg sat GML > GML64_58-cool.out""",0.21311159832,0.0025639270672928693,0.21275581132000002,0.19114226666666667,0.02325302,0.21074414632,0.21583483732
"timeout 1m sh -c ""cat GML64_59.cool | cool-coalg sat GML > GML64_59-cool.out""",0.013339963986666667,0.0031182702472911704,0.01341659332,0.008338933333333333,0.007313686666666666,0.01018408532,0.01641921332
"timeout 1m sh -c ""cat GML64_60.cool | cool-coalg sat GML > GML64_60-cool.out""",0.010713513986666668,0.002291724067681215,0.00960078332,0.0031065999999999997,0.00973602,0.00919060732,0.01334915132
"timeout 1m sh -c ""cat GML64_61.cool | cool-coalg sat GML > GML64_61-cool.out""",0.015275704320000002,0.004074694811345875,0.015026241320000001,0.007511933333333334,0.00974802,0.011331472320000001,0.01946939932
"timeout 1m sh -c ""cat GML64_62.cool | cool-coalg sat GML > GML64_62-cool.out""",0.15390334531999997,0.0031870720994858198,0.15476330432,0.13408660000000003,0.021888353333333332,0.15037453032,0.15657220132
"timeout 1m sh -c ""cat GML64_63.cool | cool-coalg sat GML > GML64_63-cool.out""",0.16287408665333333,0.0021139623777390922,0.16167207232,0.14070393333333334,0.024700686666666666,0.16163520032,0.16531498732
"timeout 1m sh -c ""cat GML64_64.cool | cool-coalg sat GML > GML64_64-cool.out""",0.01810444232,0.002362584210992065,0.01924881432,0.012336600000000001,0.008419353333333332,0.015387585320000001,0.01967692732
"timeout 1m sh -c ""cat GML64_65.cool | cool-coalg sat GML > GML64_65-cool.out""",0.013535783653333333,0.0018983131575926392,0.01259985632,0.005671266666666667,0.009949020000000001,0.01228717432,0.01572032032
"timeout 1m sh -c ""cat GML64_66.cool | cool-coalg sat GML > GML64_66-cool.out""",0.014332638986666667,0.001054296351314153,0.01470440832,0.005586933333333333,0.010831686666666666,0.01314282132,0.015150687320000002
"timeout 1m sh -c ""cat GML64_67.cool | cool-coalg sat GML > GML64_67-cool.out""",0.011638397986666667,0.0027213914880416116,0.01083770932,0.0050976,0.00851902,0.00940717532,0.014670309320000002
"timeout 1m sh -c ""cat GML64_68.cool | cool-coalg sat GML > GML64_68-cool.out""",0.010525627986666668,0.0036830106932240012,0.01039532432,0.005622599999999999,0.006243353333333333,0.0069094983200000005,0.014272061320000001
"timeout 1m sh -c ""cat GML64_69.cool | cool-coalg sat GML > GML64_69-cool.out""",0.013279722653333334,0.0031285357513127984,0.01336203632,0.007085266666666666,0.007593686666666666,0.01011084232,0.01636628932
"timeout 1m sh -c ""cat GML64_70.cool | cool-coalg sat GML > GML64_70-cool.out""",0.015876784986666666,0.0014156226707941397,0.01588298132,0.0084126,0.009567019999999999,0.01445807432,0.01728929932
"timeout 1m sh -c ""cat GML64_71.cool | cool-coalg sat GML > GML64_71-cool.out""",0.013331761986666668,0.0024146459300821597,0.013800402319999999,0.006879266666666666,0.008316686666666668,0.01071714832,0.015477735320000002
"timeout 1m sh -c ""cat GML64_72.cool | cool-coalg sat GML > GML64_72-cool.out""",0.011382206653333332,0.0037477900962419614,0.00946976732,0.006524933333333333,0.006914353333333332,0.00897645332,0.01570039932
"timeout 1m sh -c ""cat GML64_73.cool | cool-coalg sat GML > GML64_73-cool.out""",0.02330096632,0.0023053585743593127,0.02347843032,0.015872266666666666,0.009933353333333334,0.02091200432,0.02551246432
"timeout 1m sh -c ""cat GML64_74.cool | cool-coalg sat GML > GML64_74-cool.out""",0.012234874653333333,0.002096247170992089,0.01328231932,0.005762266666666666,0.008729353333333334,0.00982133832,0.013600966320000001
"timeout 1m sh -c ""cat GML64_75.cool | cool-coalg sat GML > GML64_75-cool.out""",0.014028592653333333,0.00029972127850109884,0.01407210032,0.0083316,0.00731402,0.01370949532,0.01430418232
"timeout 1m sh -c ""cat GML64_76.cool | cool-coalg sat GML > GML64_76-cool.out""",0.012164130986666667,0.00272205680009884,0.01272275032,0.0027285999999999994,0.01122302,0.00920609932,0.01456354332
"timeout 1m sh -c ""cat GML64_77.cool | cool-coalg sat GML > GML64_77-cool.out""",0.017798800320000002,0.002144337607902029,0.01787460332,0.011807266666666665,0.008178686666666667,0.015617566320000002,0.01990423132
"timeout 1m sh -c ""cat GML64_78.cool | cool-coalg sat GML > GML64_78-cool.out""",0.060146139320000014,0.0018775642966335428,0.059508683320000005,0.04566093333333333,0.017051686666666666,0.05867029632000001,0.06225943832000001
"timeout 1m sh -c ""cat GML64_79.cool | cool-coalg sat GML > GML64_79-cool.out""",0.01253683732,0.003453827532873637,0.01207745332,0.006620933333333333,0.007965020000000001,0.00933569132,0.01619736732
"timeout 1m sh -c ""cat GML64_80.cool | cool-coalg sat GML > GML64_80-cool.out""",0.05970053432,0.0032200524735202674,0.05996925432,0.0440526,0.01771102,0.056354542320000006,0.06277780632
"timeout 1m sh -c ""cat GML64_81.cool | cool-coalg sat GML > GML64_81-cool.out""",0.01339138332,0.0030499614760971985,0.01302813932,0.005650933333333333,0.009519020000000001,0.01053931032,0.01660670032
"timeout 1m sh -c ""cat GML64_82.cool | cool-coalg sat GML > GML64_82-cool.out""",0.011457287986666667,0.00432361232404483,0.01038994432,0.0044026,0.008140353333333334,0.007767311319999999,0.01621460832
"timeout 1m sh -c ""cat GML64_83.cool | cool-coalg sat GML > GML64_83-cool.out""",0.01539542032,0.0029657268012342284,0.01634281032,0.007263266666666666,0.009251353333333334,0.01207174732,0.017771703320000002
"timeout 1m sh -c ""cat GML64_84.cool | cool-coalg sat GML > GML64_84-cool.out""",0.010901555986666667,0.0008565051492532504,0.01121123932,0.0032746000000000003,0.009418686666666667,0.00993328132,0.01156014732
"timeout 1m sh -c ""cat GML64_85.cool | cool-coalg sat GML > GML64_85-cool.out""",0.011460165986666666,0.0020694932631879557,0.01062643832,0.003730266666666666,0.00968502,0.00993757732,0.01381648232
"timeout 1m sh -c ""cat GML64_86.cool | cool-coalg sat GML > GML64_86-cool.out""",0.012447491653333335,0.0021501011446102567,0.01262991832,0.0041732666666666664,0.00996502,0.01021198932,0.014500567320000001
"timeout 1m sh -c ""cat GML64_87.cool | cool-coalg sat GML > GML64_87-cool.out""",0.01168159732,0.0008217699504003539,0.01212513832,0.0058926000000000004,0.008246686666666666,0.01073335632,0.012186297320000001
"timeout 1m sh -c ""cat GML64_88.cool | cool-coalg sat GML > GML64_88-cool.out""",0.07927893365333334,0.00229835839894528,0.07815572332000001,0.06873059999999999,0.013112686666666666,0.07775817232000001,0.08192290532
"timeout 1m sh -c ""cat GML64_89.cool | cool-coalg sat GML > GML64_89-cool.out""",0.01289409932,0.0020730577031334656,0.01243392032,0.0058886,0.00924602,0.01108979832,0.01515857932
"timeout 1m sh -c ""cat GML64_90.cool | cool-coalg sat GML > GML64_90-cool.out""",4.015560185986667,0.04402995103189658,4.02908028932,3.9792576,0.03481568666666666,3.96635556232,4.05124470632
"timeout 1m sh -c ""cat GML64_91.cool | cool-coalg sat GML > GML64_91-cool.out""",0.012769878986666669,0.0028838728134049766,0.01216612132,0.0061306,0.009018686666666666,0.01023568132,0.01590783432
"timeout 1m sh -c ""cat GML64_92.cool | cool-coalg sat GML > GML64_92-cool.out""",0.012942149986666667,0.0031281306014382354,0.01312478232,0.007463933333333333,0.007150686666666666,0.00972670432,0.01597496332
"timeout 1m sh -c ""cat GML64_93.cool | cool-coalg sat GML > GML64_93-cool.out""",0.012500611653333334,0.0017483405068911303,0.01333468032,0.003759933333333333,0.01079202,0.01049142732,0.01367572732
"timeout 1m sh -c ""cat GML64_94.cool | cool-coalg sat GML > GML64_94-cool.out""",0.013252498986666666,0.0023104271677666737,0.013993611320000002,0.006451599999999999,0.008726353333333332,0.01066245232,0.01510143332
"timeout 1m sh -c ""cat GML64_95.cool | cool-coalg sat GML > GML64_95-cool.out""",0.06289322732000001,0.004671455348000128,0.06052675032,0.05103359999999999,0.013876019999999998,0.059878569320000005,0.06827436232
"timeout 1m sh -c ""cat GML64_96.cool | cool-coalg sat GML > GML64_96-cool.out""",0.014788682653333335,0.003831449855434145,0.014583882320000002,0.006095266666666666,0.010527353333333331,0.01106374032,0.01871842532
"timeout 1m sh -c ""cat GML64_97.cool | cool-coalg sat GML > GML64_97-cool.out""",0.013928096653333333,0.002142775756055059,0.014700193319999999,0.0076372666666666665,0.008323686666666667,0.01150627132,0.015577825319999999
"timeout 1m sh -c ""cat GML64_98.cool | cool-coalg sat GML > GML64_98-cool.out""",0.014727879653333333,0.00255485973368448,0.01593287332,0.0085186,0.008774353333333334,0.01179336632,0.01645739932
"timeout 1m sh -c ""cat GML64_99.cool | cool-coalg sat GML > GML64_99-cool.out""",0.06891099298666667,0.0012773984761601707,0.06949014732,0.0563806,0.015017353333333332,0.06744660432,0.06979622732
"timeout 1m sh -c ""cat GML64_100.cool | cool-coalg sat GML > GML64_100-cool.out""",0.024654217653333334,0.002590062811909652,0.02480253232,0.015366266666666668,0.011303686666666667,0.02199318432,0.02716693632


==> benchmarks/GML-64-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat GML64_1.fact | ./factWrapper.sh > GML64_1-fact.out""",0.014158840980000002,0.0010376526431985808,0.01393762798,0.003992026666666666,0.011504913333333333,0.01324963298,0.015289261980000001
"timeout 1m sh -c ""cat GML64_2.fact | ./factWrapper.sh > GML64_2-fact.out""",0.014228104313333335,0.0020670102146746485,0.01424539098,0.004870693333333333,0.010760579999999999,0.012152504980000001,0.016286416980000003
"timeout 1m sh -c ""cat GML64_3.fact | ./factWrapper.sh > GML64_3-fact.out""",0.01607455298,0.002712451881161952,0.015453949980000001,0.006537359999999999,0.010708246666666666,0.01372618298,0.019043525980000003
"timeout 1m sh -c ""cat GML64_4.fact | ./factWrapper.sh > GML64_4-fact.out""",0.013795209313333334,0.0019890262374673024,0.01408887598,0.008031693333333333,0.007519913333333333,0.011675675980000001,0.015621075980000001
"timeout 1m sh -c ""cat GML64_5.fact | ./factWrapper.sh > GML64_5-fact.out""",0.013461739646666667,0.0008778391999314763,0.01315549398,0.006462026666666666,0.00860958,0.012778045980000001,0.014451678980000002
"timeout 1m sh -c ""cat GML64_6.fact | ./factWrapper.sh > GML64_6-fact.out""",0.014018331313333335,0.0024142805256059897,0.013363768980000001,0.00563636,0.009923246666666665,0.011998824980000001,0.01669239998
"timeout 1m sh -c ""cat GML64_7.fact | ./factWrapper.sh > GML64_7-fact.out""",0.021822433646666667,0.0015910687613181092,0.021589338980000004,0.00841336,0.015110579999999998,0.02036076998,0.023517191980000005
"timeout 1m sh -c ""cat GML64_8.fact | ./factWrapper.sh > GML64_8-fact.out""",0.014584338313333334,0.0017300782518020201,0.015499724979999999,0.005099026666666667,0.011155579999999998,0.01258887998,0.015664409980000002
"timeout 1m sh -c ""cat GML64_9.fact | ./factWrapper.sh > GML64_9-fact.out""",0.01815486698,0.0015660832251432248,0.017480281979999998,0.00773436,0.011941246666666664,0.017039121980000002,0.019945196980000003
"timeout 1m sh -c ""cat GML64_10.fact | ./factWrapper.sh > GML64_10-fact.out""",0.017383928646666668,0.0019202671205106683,0.01712315098,0.005831693333333333,0.013255246666666665,0.015607376980000002,0.019421257980000002
"timeout 1m sh -c ""cat GML64_11.fact | ./factWrapper.sh > GML64_11-fact.out""",0.01769449831333333,0.000979082443850533,0.01778293198,0.008596359999999999,0.010186913333333334,0.01667419898,0.018626363979999998
"timeout 1m sh -c ""cat GML64_12.fact | ./factWrapper.sh > GML64_12-fact.out""",0.01557691431333333,0.0007308155678625979,0.015664892979999998,0.007849693333333333,0.008789913333333331,0.01480609198,0.016259757979999998
"timeout 1m sh -c ""cat GML64_13.fact | ./factWrapper.sh > GML64_13-fact.out""",0.011447515979999998,0.0017805784332758268,0.01056621898,0.005003026666666667,0.007716246666666667,0.01027945498,0.013496873979999999
"timeout 1m sh -c ""cat GML64_14.fact | ./factWrapper.sh > GML64_14-fact.out""",0.010826432313333334,0.0007308596349822129,0.01122971498,0.005771693333333332,0.006507579999999999,0.00998277998,0.011266801980000001
"timeout 1m sh -c ""cat GML64_15.fact | ./factWrapper.sh > GML64_15-fact.out""",0.012712714313333333,0.0020363940524801023,0.01199244998,0.0061100266666666665,0.00785758,0.01113433798,0.01501135498
"timeout 1m sh -c ""cat GML64_16.fact | ./factWrapper.sh > GML64_16-fact.out""",0.014303603980000001,0.0024225836190453795,0.01402794498,0.006513026666666667,0.009475579999999999,0.01203064098,0.016852225980000003
"timeout 1m sh -c ""cat GML64_17.fact | ./factWrapper.sh > GML64_17-fact.out""",0.014010272646666669,0.0015101343023484165,0.01316966998,0.008473693333333332,0.007016246666666666,0.01310749198,0.015753655980000003
"timeout 1m sh -c ""cat GML64_18.fact | ./factWrapper.sh > GML64_18-fact.out""",0.014044921313333335,0.001619111025577103,0.01334063398,0.004440026666666666,0.01104158,0.012897229980000001,0.015896899980000004
"timeout 1m sh -c ""cat GML64_19.fact | ./factWrapper.sh > GML64_19-fact.out""",0.013400436980000001,0.001261432560598069,0.01302288398,0.006474026666666667,0.008437913333333333,0.01237089398,0.014807532980000001
"timeout 1m sh -c ""cat GML64_20.fact | ./factWrapper.sh > GML64_20-fact.out""",0.017501990646666667,0.002869310077595714,0.017055665980000002,0.009063026666666666,0.009815913333333334,0.014881996980000001,0.020568308979999998
"timeout 1m sh -c ""cat GML64_21.fact | ./factWrapper.sh > GML64_21-fact.out""",0.013566660646666668,0.001158635918775754,0.014206681980000002,0.0026486933333333333,0.012364913333333331,0.01222919398,0.014264105980000002
"timeout 1m sh -c ""cat GML64_22.fact | ./factWrapper.sh > GML64_22-fact.out""",0.011156608313333332,0.0013678656638246077,0.011896466980000001,0.004965026666666666,0.007348913333333332,0.00957816198,0.01199519598
"timeout 1m sh -c ""cat GML64_23.fact | ./factWrapper.sh > GML64_23-fact.out""",0.019813479313333337,0.001688158724940382,0.019843687980000004,0.008022360000000001,0.013096579999999998,0.01811041898,0.021486330980000003
"timeout 1m sh -c ""cat GML64_24.fact | ./factWrapper.sh > GML64_24-fact.out""",0.012779056646666669,0.0020270717890221194,0.012833219980000001,0.006037693333333333,0.008298913333333333,0.01072544598,0.014778503980000001
"timeout 1m sh -c ""cat GML64_25.fact | ./factWrapper.sh > GML64_25-fact.out""",0.013807254313333335,0.0016518642066000262,0.014267936980000001,0.005706026666666667,0.009509579999999998,0.01197395198,0.01517987398
"timeout 1m sh -c ""cat GML64_26.fact | ./factWrapper.sh > GML64_26-fact.out""",0.009580022313333334,0.001699618263533413,0.00938026798,0.0031976933333333333,0.007899913333333333,0.00798910798,0.01137069098
"timeout 1m sh -c ""cat GML64_27.fact | ./factWrapper.sh > GML64_27-fact.out""",0.013326997646666667,0.0024164433518761258,0.01263328698,0.0058880266666666665,0.009097246666666668,0.01133328198,0.016014423979999998
"timeout 1m sh -c ""cat GML64_28.fact | ./factWrapper.sh > GML64_28-fact.out""",0.014041837313333333,0.0021733166158257587,0.012898534980000001,0.0038000266666666665,0.011679913333333333,0.01267881798,0.016548158979999998
"timeout 1m sh -c ""cat GML64_29.fact | ./factWrapper.sh > GML64_29-fact.out""",0.017451018646666667,0.0023238886539191893,0.01676285098,0.00645636,0.012233913333333332,0.015548932980000001,0.020041271980000004
"timeout 1m sh -c ""cat GML64_30.fact | ./factWrapper.sh > GML64_30-fact.out""",0.012147661313333334,0.001683852628879776,0.01180363398,0.006577026666666666,0.006897913333333333,0.01066238998,0.01397695998
"timeout 1m sh -c ""cat GML64_31.fact | ./factWrapper.sh > GML64_31-fact.out""",0.015100806313333335,0.0021632099879305157,0.01414943998,0.00662836,0.009924246666666666,0.01357632598,0.017576652980000003
"timeout 1m sh -c ""cat GML64_32.fact | ./factWrapper.sh > GML64_32-fact.out""",0.014930111646666666,0.0021831290487262377,0.01415997198,0.004835026666666667,0.011560579999999999,0.01323642798,0.017393934979999998
"timeout 1m sh -c ""cat GML64_33.fact | ./factWrapper.sh > GML64_33-fact.out""",0.011516217313333335,0.0016671681772035879,0.012192544980000001,0.004565026666666666,0.008250246666666667,0.009617160980000001,0.012738945980000001
"timeout 1m sh -c ""cat GML64_34.fact | ./factWrapper.sh > GML64_34-fact.out""",0.013845232313333336,0.0016830637772019634,0.01304942898,0.006713360000000001,0.00846558,0.01270764498,0.015778622980000004
"timeout 1m sh -c ""cat GML64_35.fact | ./factWrapper.sh > GML64_35-fact.out""",0.011644564980000001,0.0023903233320726725,0.01219647898,0.00392936,0.008757913333333334,0.00902655998,0.013710655980000002
"timeout 1m sh -c ""cat GML64_36.fact | ./factWrapper.sh > GML64_36-fact.out""",0.00951435998,0.002365421119140734,0.01005952298,0.005085693333333333,0.005848913333333333,0.00692395298,0.011559603980000001
"timeout 1m sh -c ""cat GML64_37.fact | ./factWrapper.sh > GML64_37-fact.out""",0.014915728313333335,0.0018564985963324444,0.01413082398,0.006133693333333333,0.010193246666666666,0.013580600980000001,0.017035759980000002
"timeout 1m sh -c ""cat GML64_38.fact | ./factWrapper.sh > GML64_38-fact.out""",0.013211036646666667,0.0014280571885174403,0.01304285198,0.0049210266666666665,0.009672913333333331,0.01187451898,0.014715738980000002
"timeout 1m sh -c ""cat GML64_39.fact | ./factWrapper.sh > GML64_39-fact.out""",0.015535243646666667,0.0013272484152879332,0.01498132698,0.004132360000000001,0.012737246666666665,0.014574675980000002,0.01704972798
"timeout 1m sh -c ""cat GML64_40.fact | ./factWrapper.sh > GML64_40-fact.out""",0.013530816313333334,0.0018546371925552824,0.01263177698,0.00454736,0.010350913333333331,0.01229704298,0.015663628980000004
"timeout 1m sh -c ""cat GML64_41.fact | ./factWrapper.sh > GML64_41-fact.out""",0.018288599313333334,0.00021768503207463173,0.01837368598,0.009447693333333333,0.010428246666666667,0.01804122198,0.018450889980000003
"timeout 1m sh -c ""cat GML64_42.fact | ./factWrapper.sh > GML64_42-fact.out""",0.013197321313333335,0.001788779585232439,0.01264231698,0.0037863600000000003,0.010819246666666666,0.01175182898,0.015197817980000002
"timeout 1m sh -c ""cat GML64_43.fact | ./factWrapper.sh > GML64_43-fact.out""",0.014609708979999999,0.0015573449834095842,0.014856157980000001,0.006857693333333334,0.00949958,0.01294383398,0.016029134979999998
"timeout 1m sh -c ""cat GML64_44.fact | ./factWrapper.sh > GML64_44-fact.out""",0.01274992798,0.000589620507401159,0.012788793980000001,0.00477336,0.009466579999999999,0.01214183598,0.01331915398
"timeout 1m sh -c ""cat GML64_45.fact | ./factWrapper.sh > GML64_45-fact.out""",0.017381780313333334,0.0003578546460245209,0.01732755498,0.008321026666666667,0.01068358,0.017054132979999997,0.017763652980000003
"timeout 1m sh -c ""cat GML64_46.fact | ./factWrapper.sh > GML64_46-fact.out""",0.016348288313333334,0.0011936127789255334,0.01679138998,0.007912026666666667,0.009869246666666666,0.01499649098,0.01725698398
"timeout 1m sh -c ""cat GML64_47.fact | ./factWrapper.sh > GML64_47-fact.out""",0.013120323980000001,0.0006306999015514423,0.01310431498,0.005451693333333334,0.009143913333333331,0.012497780980000001,0.01375887598
"timeout 1m sh -c ""cat GML64_48.fact | ./factWrapper.sh > GML64_48-fact.out""",0.016129644313333334,0.00021327012625854008,0.01624897098,0.007390026666666667,0.010321579999999999,0.01588341998,0.016256541980000004
"timeout 1m sh -c ""cat GML64_49.fact | ./factWrapper.sh > GML64_49-fact.out""",0.014905814646666666,0.001340126350331315,0.015466354980000001,0.0030680266666666665,0.013380246666666666,0.013376430980000001,0.015874657979999998
"timeout 1m sh -c ""cat GML64_50.fact | ./factWrapper.sh > GML64_50-fact.out""",0.018086100980000002,0.0019644416358693354,0.01865131798,0.009203026666666666,0.010385913333333332,0.015901012980000004,0.01970597198
"timeout 1m sh -c ""cat GML64_51.fact | ./factWrapper.sh > GML64_51-fact.out""",0.01979669498,0.001792289383048394,0.020600448979999998,0.009354693333333332,0.012013579999999998,0.017743216980000004,0.021046418980000002
"timeout 1m sh -c ""cat GML64_52.fact | ./factWrapper.sh > GML64_52-fact.out""",0.01666045831333333,0.0012189851286641428,0.01619344598,0.0072080266666666665,0.010571913333333334,0.015744029979999997,0.01804389898
"timeout 1m sh -c ""cat GML64_53.fact | ./factWrapper.sh > GML64_53-fact.out""",0.014504017979999999,0.0008839607831284143,0.01400766998,0.004925693333333333,0.011226246666666667,0.01397978298,0.015524600979999999
"timeout 1m sh -c ""cat GML64_54.fact | ./factWrapper.sh > GML64_54-fact.out""",0.012249717313333333,0.00056705719627418,0.01241753098,0.004027693333333333,0.00945058,0.01161769298,0.012713927980000001
"timeout 1m sh -c ""cat GML64_55.fact | ./factWrapper.sh > GML64_55-fact.out""",0.012282369313333333,0.0006029890620536439,0.01256784998,0.006387359999999999,0.007328579999999999,0.011589654980000001,0.01268960298
"timeout 1m sh -c ""cat GML64_56.fact | ./factWrapper.sh > GML64_56-fact.out""",0.012778541313333336,0.001180261077545699,0.012723353980000001,0.006642026666666666,0.007384913333333333,0.01162684198,0.013985427980000001
"timeout 1m sh -c ""cat GML64_57.fact | ./factWrapper.sh > GML64_57-fact.out""",0.013373975313333333,0.0016218168707262638,0.01262877498,0.004462359999999999,0.010216580000000001,0.01225869198,0.015234458979999999
"timeout 1m sh -c ""cat GML64_58.fact | ./factWrapper.sh > GML64_58-fact.out""",0.016336047646666668,0.0010620411972434673,0.016618017980000004,0.009322026666666667,0.00866058,0.01516147598,0.017228648980000004
"timeout 1m sh -c ""cat GML64_59.fact | ./factWrapper.sh > GML64_59-fact.out""",0.01943452798,0.002189081602779348,0.01849074598,0.01090236,0.00991058,0.01787564698,0.02193719098
"timeout 1m sh -c ""cat GML64_60.fact | ./factWrapper.sh > GML64_60-fact.out""",0.012835682646666667,0.0017081204571295133,0.01200719098,0.00556736,0.008810913333333335,0.01169980698,0.014800049980000002
"timeout 1m sh -c ""cat GML64_61.fact | ./factWrapper.sh > GML64_61-fact.out""",0.01171402998,0.0004546408054640498,0.01159969098,0.00453036,0.008743579999999999,0.011327472980000001,0.012214925980000001
"timeout 1m sh -c ""cat GML64_62.fact | ./factWrapper.sh > GML64_62-fact.out""",0.01382869898,0.0042014305177776054,0.01617602698,0.006138693333333334,0.009395913333333332,0.00897813998,0.01633192998
"timeout 1m sh -c ""cat GML64_63.fact | ./factWrapper.sh > GML64_63-fact.out""",0.017430250313333336,0.0015724501932399436,0.01659280398,0.00866836,0.010249246666666665,0.01645376298,0.019244183980000003
"timeout 1m sh -c ""cat GML64_64.fact | ./factWrapper.sh > GML64_64-fact.out""",0.013025238980000001,0.0010346883098126698,0.01257631698,0.00550136,0.008929246666666666,0.012290829980000001,0.01420856998
"timeout 1m sh -c ""cat GML64_65.fact | ./factWrapper.sh > GML64_65-fact.out""",0.01262147598,0.0026177011685578253,0.01306739898,0.005440026666666667,0.00837358,0.00980945598,0.01498757298
"timeout 1m sh -c ""cat GML64_66.fact | ./factWrapper.sh > GML64_66-fact.out""",0.014363576646666668,0.0015444329722899381,0.01446206398,0.008306693333333332,0.007315246666666666,0.01277225698,0.01585640898
"timeout 1m sh -c ""cat GML64_67.fact | ./factWrapper.sh > GML64_67-fact.out""",0.009878730646666667,0.0012482382927559675,0.01016225898,0.004943026666666667,0.005988246666666666,0.00851311698,0.01096081598
"timeout 1m sh -c ""cat GML64_68.fact | ./factWrapper.sh > GML64_68-fact.out""",0.013169810313333334,0.0024749745637978444,0.01183900498,0.006379026666666667,0.008151246666666665,0.01164495798,0.01602546798
"timeout 1m sh -c ""cat GML64_69.fact | ./factWrapper.sh > GML64_69-fact.out""",0.04100545198,0.0490683914538663,0.01311723698,0.004655026666666667,0.010124246666666666,0.01223664998,0.09766246898000001
"timeout 1m sh -c ""cat GML64_70.fact | ./factWrapper.sh > GML64_70-fact.out""",0.014918309646666668,0.0026727714927552897,0.01623598698,0.00666036,0.010284246666666665,0.01184255098,0.016676390980000004
"timeout 1m sh -c ""cat GML64_71.fact | ./factWrapper.sh > GML64_71-fact.out""",0.01960016164666667,0.001136348203889255,0.019190911980000003,0.00767536,0.01322991333333333,0.01872512298,0.020884449980000004
"timeout 1m sh -c ""cat GML64_72.fact | ./factWrapper.sh > GML64_72-fact.out""",0.013707986313333335,0.0003582776063813265,0.01384793398,0.007511026666666667,0.007618913333333334,0.013300856980000001,0.01397516798
"timeout 1m sh -c ""cat GML64_73.fact | ./factWrapper.sh > GML64_73-fact.out""",0.01465833798,0.0007078677444360632,0.01459423498,0.007283026666666667,0.008995913333333333,0.013984701980000002,0.015396076980000001
"timeout 1m sh -c ""cat GML64_74.fact | ./factWrapper.sh > GML64_74-fact.out""",0.012153390646666666,0.0008165077534777809,0.01170904998,0.005126026666666666,0.008489246666666667,0.01165541798,0.01309570398
"timeout 1m sh -c ""cat GML64_75.fact | ./factWrapper.sh > GML64_75-fact.out""",0.011197629313333334,0.002905211721590414,0.00964530898,0.00472736,0.00794358,0.00939833198,0.014549246980000001
"timeout 1m sh -c ""cat GML64_76.fact | ./factWrapper.sh > GML64_76-fact.out""",0.011716466646666666,0.0017456969645320269,0.01107375398,0.005084026666666667,0.007815246666666666,0.01038323898,0.01369240698
"timeout 1m sh -c ""cat GML64_77.fact | ./factWrapper.sh > GML64_77-fact.out""",0.013033220313333335,0.0023602252916622877,0.01408180998,0.005379693333333334,0.00911858,0.01033039198,0.01468745898
"timeout 1m sh -c ""cat GML64_78.fact | ./factWrapper.sh > GML64_78-fact.out""",0.011144355980000001,0.0020443117005190287,0.01040599798,0.003488693333333333,0.00799458,0.00957180098,0.01345526898
"timeout 1m sh -c ""cat GML64_79.fact | ./factWrapper.sh > GML64_79-fact.out""",0.016238089313333332,0.002478989993344132,0.016347318979999997,0.00586436,0.011521913333333333,0.01370628998,0.01866065898
"timeout 1m sh -c ""cat GML64_80.fact | ./factWrapper.sh > GML64_80-fact.out""",0.02011875698,0.0013092333133414363,0.020598115979999998,0.011015026666666669,0.01088158,0.01863740398,0.02112075098
"timeout 1m sh -c ""cat GML64_81.fact | ./factWrapper.sh > GML64_81-fact.out""",0.016221489313333334,0.0018142868396285427,0.017052009979999998,0.006913026666666666,0.010641246666666666,0.014140601980000002,0.01747185598
"timeout 1m sh -c ""cat GML64_82.fact | ./factWrapper.sh > GML64_82-fact.out""",0.015627609980000002,0.0003388344180584385,0.015541138979999999,0.006203693333333334,0.011010913333333332,0.015340389979999999,0.01600130098
"timeout 1m sh -c ""cat GML64_83.fact | ./factWrapper.sh > GML64_83-fact.out""",0.01567184098,0.0012106235648710142,0.016179951980000003,0.006028693333333332,0.011272246666666666,0.014289965980000001,0.016545604980000003
"timeout 1m sh -c ""cat GML64_84.fact | ./factWrapper.sh > GML64_84-fact.out""",0.01617585631333333,0.0018638704477388789,0.017177853979999998,0.009021359999999999,0.00846658,0.01402530798,0.01732440698
"timeout 1m sh -c ""cat GML64_85.fact | ./factWrapper.sh > GML64_85-fact.out""",0.009899242313333332,0.001333986845272596,0.00939351498,0.004185693333333333,0.006812246666666667,0.00889206598,0.01141214598
"timeout 1m sh -c ""cat GML64_86.fact | ./factWrapper.sh > GML64_86-fact.out""",0.009313640313333335,0.0008630893184429608,0.00969883998,0.004736026666666667,0.005778246666666667,0.00832502598,0.009917054980000001
"timeout 1m sh -c ""cat GML64_87.fact | ./factWrapper.sh > GML64_87-fact.out""",0.016644634646666667,0.002312743941124121,0.01583450098,0.005089693333333333,0.013103913333333333,0.01484594398,0.01925345898
"timeout 1m sh -c ""cat GML64_88.fact | ./factWrapper.sh > GML64_88-fact.out""",0.014401828313333332,0.0013481891548422788,0.014126594979999999,0.007573026666666667,0.00829358,0.01321249398,0.015866395980000003
"timeout 1m sh -c ""cat GML64_89.fact | ./factWrapper.sh > GML64_89-fact.out""",0.015929894646666668,0.0008429745601193052,0.01619514298,0.005691693333333333,0.011836913333333332,0.01498619798,0.016608342980000003
"timeout 1m sh -c ""cat GML64_90.fact | ./factWrapper.sh > GML64_90-fact.out""",0.014203190646666667,0.0021477829517999093,0.014835735980000002,0.006904026666666667,0.008438913333333332,0.01181016898,0.01596366698
"timeout 1m sh -c ""cat GML64_91.fact | ./factWrapper.sh > GML64_91-fact.out""",0.010565783313333334,0.0012401933599472845,0.011057177980000001,0.004337359999999999,0.007239246666666667,0.00915519198,0.01148497998
"timeout 1m sh -c ""cat GML64_92.fact | ./factWrapper.sh > GML64_92-fact.out""",0.014672707646666667,0.0030127194400921785,0.01624816498,0.007373026666666667,0.008723246666666665,0.011198916980000001,0.01657104098
"timeout 1m sh -c ""cat GML64_93.fact | ./factWrapper.sh > GML64_93-fact.out""",0.013690681980000001,0.0031828429626437746,0.013877222980000001,0.007426693333333334,0.0073545799999999995,0.010418670980000001,0.01677615198
"timeout 1m sh -c ""cat GML64_94.fact | ./factWrapper.sh > GML64_94-fact.out""",0.012373523313333334,0.0018617026454966787,0.011433703980000001,0.005706693333333333,0.008440913333333333,0.01116906998,0.01451779598
"timeout 1m sh -c ""cat GML64_95.fact | ./factWrapper.sh > GML64_95-fact.out""",0.01311606298,0.002353394088940696,0.01198162698,0.005184360000000001,0.009409579999999999,0.01154476398,0.015821797980000003
"timeout 1m sh -c ""cat GML64_96.fact | ./factWrapper.sh > GML64_96-fact.out""",0.011939287646666666,0.000839094245580515,0.01228360798,0.00370436,0.00945558,0.01098280498,0.01255144998
"timeout 1m sh -c ""cat GML64_97.fact | ./factWrapper.sh > GML64_97-fact.out""",0.016519305646666666,0.0016171538364578466,0.016622906979999998,0.007157693333333333,0.01079158,0.014852841980000002,0.01808216798
"timeout 1m sh -c ""cat GML64_98.fact | ./factWrapper.sh > GML64_98-fact.out""",0.017637239313333334,0.0005085493966266561,0.017589939980000004,0.006461026666666667,0.012848913333333331,0.017153991979999998,0.018167785980000004
"timeout 1m sh -c ""cat GML64_99.fact | ./factWrapper.sh > GML64_99-fact.out""",0.018192649313333333,0.001251799071258776,0.01821064998,0.008476026666666666,0.011013913333333333,0.01693194698,0.019435350980000002
"timeout 1m sh -c ""cat GML64_100.fact | ./factWrapper.sh > GML64_100-fact.out""",0.011421518980000002,0.00014469359367643068,0.01141577298,0.00479436,0.007871579999999998,0.011279783980000001,0.011568999980000001


==> benchmarks/K-128-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K128_1.cool | cool-coalg sat K > K128_1-cool.out""",0.01080346066,0.0017797098299815624,0.01080894166,0.004905313333333334,0.008198513333333332,0.00902101666,0.012580423660000001
"timeout 1m sh -c ""cat K128_2.cool | cool-coalg sat K > K128_2-cool.out""",0.011472437660000001,0.0012308717699663113,0.01213887766,0.0047403133333333335,0.009247513333333334,0.01005204766,0.01222638766
"timeout 1m sh -c ""cat K128_3.cool | cool-coalg sat K > K128_3-cool.out""",0.01404379966,0.0025277596787137424,0.01274305866,0.007189313333333333,0.00846118,0.01243129066,0.01695704966
"timeout 1m sh -c ""cat K128_4.cool | cool-coalg sat K > K128_4-cool.out""",0.012068842993333334,0.0009980987815553799,0.01173329466,0.004506313333333334,0.00964518,0.01128175766,0.013191476660000001
"timeout 1m sh -c ""cat K128_5.cool | cool-coalg sat K > K128_5-cool.out""",0.012357694993333335,0.0017966022942925732,0.013104373660000002,0.0051586466666666666,0.009196846666666666,0.01030815966,0.013660551660000003
"timeout 1m sh -c ""cat K128_6.cool | cool-coalg sat K > K128_6-cool.out""",0.016917232326666667,0.0035964316375766605,0.014872502660000002,0.008803646666666666,0.01007218,0.01480932066,0.021069873660000002
"timeout 1m sh -c ""cat K128_7.cool | cool-coalg sat K > K128_7-cool.out""",0.013896546993333333,0.0024868784197190526,0.014587699660000002,0.00727198,0.008727513333333334,0.01113719866,0.01596474266
"timeout 1m sh -c ""cat K128_8.cool | cool-coalg sat K > K128_8-cool.out""",0.013398731326666668,0.0016284671131509948,0.01325476066,0.006904980000000001,0.008662846666666666,0.011847029660000001,0.015094403660000002
"timeout 1m sh -c ""cat K128_9.cool | cool-coalg sat K > K128_9-cool.out""",0.013541200993333334,0.004114864755873555,0.012318620660000001,0.00505898,0.010421846666666667,0.01017617566,0.01812880666
"timeout 1m sh -c ""cat K128_10.cool | cool-coalg sat K > K128_10-cool.out""",0.012750260993333333,0.0030169415367126908,0.013944314660000002,0.006499646666666667,0.008451846666666667,0.009319047660000001,0.01498742066
"timeout 1m sh -c ""cat K128_11.cool | cool-coalg sat K > K128_11-cool.out""",0.012012934993333335,0.0004054490807022917,0.011936933660000001,0.0056489800000000005,0.008378846666666667,0.011650864660000001,0.012451006660000001
"timeout 1m sh -c ""cat K128_12.cool | cool-coalg sat K > K128_12-cool.out""",0.011656553326666668,0.0016924626737468494,0.01092821066,0.004445313333333333,0.009561846666666667,0.01045019366,0.01359125566
"timeout 1m sh -c ""cat K128_13.cool | cool-coalg sat K > K128_13-cool.out""",0.01329347066,0.0028069947162194667,0.01211520066,0.004703646666666666,0.01044218,0.01126765266,0.01649755866
"timeout 1m sh -c ""cat K128_14.cool | cool-coalg sat K > K128_14-cool.out""",0.012403299993333334,0.0027441981070280503,0.01098924566,0.006276313333333333,0.008201846666666667,0.01065452566,0.015566128660000001
"timeout 1m sh -c ""cat K128_15.cool | cool-coalg sat K > K128_15-cool.out""",0.012320028660000001,0.0005940087153560958,0.012433143660000001,0.0067533133333333335,0.00797218,0.011677595660000002,0.01284934666
"timeout 1m sh -c ""cat K128_16.cool | cool-coalg sat K > K128_16-cool.out""",0.012460166326666668,0.001858444997170574,0.01338366966,0.004706313333333333,0.00972018,0.01032086466,0.013675964660000001
"timeout 1m sh -c ""cat K128_17.cool | cool-coalg sat K > K128_17-cool.out""",0.011635630993333333,0.003875378798957507,0.010363043660000001,0.005374313333333334,0.00756018,0.00855655766,0.01598729166
"timeout 1m sh -c ""cat K128_18.cool | cool-coalg sat K > K128_18-cool.out""",0.012385758326666668,0.0017082186460346154,0.01190881866,0.005272313333333334,0.00941118,0.01096669766,0.014281758660000001
"timeout 1m sh -c ""cat K128_19.cool | cool-coalg sat K > K128_19-cool.out""",0.010901287993333333,0.0013373348114628337,0.01131827766,0.00546798,0.007871846666666666,0.009405138660000001,0.01198044766
"timeout 1m sh -c ""cat K128_20.cool | cool-coalg sat K > K128_20-cool.out""",0.01454755966,0.0032266993299266363,0.01321880666,0.007832313333333334,0.008369179999999999,0.012197404660000001,0.018226467660000002
"timeout 1m sh -c ""cat K128_21.cool | cool-coalg sat K > K128_21-cool.out""",0.012967195993333333,0.0024381116368288663,0.01265082466,0.005680313333333333,0.009426846666666667,0.01070271366,0.01554804966
"timeout 1m sh -c ""cat K128_22.cool | cool-coalg sat K > K128_22-cool.out""",0.011892981326666668,0.0015012974266055122,0.01253447266,0.00531498,0.008881846666666667,0.01017750966,0.01296696166
"timeout 1m sh -c ""cat K128_23.cool | cool-coalg sat K > K128_23-cool.out""",0.014206312993333336,0.0028394621069942685,0.01464393366,0.008627646666666666,0.007636846666666666,0.011173446660000001,0.01680155866
"timeout 1m sh -c ""cat K128_24.cool | cool-coalg sat K > K128_24-cool.out""",0.01379277066,0.0029647074870015424,0.01208905966,0.007573646666666667,0.008299846666666668,0.01207314466,0.01721610766
"timeout 1m sh -c ""cat K128_25.cool | cool-coalg sat K > K128_25-cool.out""",0.01254353466,0.00040490005452703987,0.01277412866,0.006660313333333333,0.008147846666666667,0.01207601066,0.012780464660000001
"timeout 1m sh -c ""cat K128_26.cool | cool-coalg sat K > K128_26-cool.out""",0.012778611326666668,0.002488499720369149,0.011999324660000001,0.00620398,0.008472513333333334,0.01077301666,0.01556349266
"timeout 1m sh -c ""cat K128_27.cool | cool-coalg sat K > K128_27-cool.out""",0.013282582993333333,0.0002270272196330949,0.01326874066,0.0070853133333333325,0.008719513333333333,0.01306279366,0.013516214660000001
"timeout 1m sh -c ""cat K128_28.cool | cool-coalg sat K > K128_28-cool.out""",0.014311528993333334,0.0018298232129105622,0.014201511659999999,0.007107313333333333,0.009072513333333332,0.012539196660000002,0.01619387866
"timeout 1m sh -c ""cat K128_29.cool | cool-coalg sat K > K128_29-cool.out""",0.013283994660000001,0.004479305255108542,0.01137543366,0.005651313333333334,0.009882846666666665,0.010075076660000001,0.01840147366
"timeout 1m sh -c ""cat K128_30.cool | cool-coalg sat K > K128_30-cool.out""",0.01217125366,0.0017412105724776655,0.013061417660000001,0.006506646666666667,0.00785318,0.010164915660000001,0.01328742766
"timeout 1m sh -c ""cat K128_31.cool | cool-coalg sat K > K128_31-cool.out""",0.011380593993333334,0.0031115004285965212,0.01182229366,0.005495313333333332,0.008203513333333334,0.00807184666,0.014247641660000001
"timeout 1m sh -c ""cat K128_32.cool | cool-coalg sat K > K128_32-cool.out""",0.012624656660000002,0.0015390431843184263,0.01314160366,0.00549598,0.008933179999999999,0.01089369266,0.013838673660000002
"timeout 1m sh -c ""cat K128_33.cool | cool-coalg sat K > K128_33-cool.out""",0.01316838266,0.0027062138523775247,0.01252652266,0.007883313333333333,0.0072061799999999995,0.010840802660000001,0.016137822660000002
"timeout 1m sh -c ""cat K128_34.cool | cool-coalg sat K > K128_34-cool.out""",0.013323814993333334,0.0006943108749359577,0.01293020666,0.006358313333333333,0.00896618,0.01291574566,0.014125492660000002
"timeout 1m sh -c ""cat K128_35.cool | cool-coalg sat K > K128_35-cool.out""",0.011545739993333333,0.003820331118829928,0.00953397266,0.006127313333333333,0.007435846666666667,0.00915169366,0.01595155366
"timeout 1m sh -c ""cat K128_36.cool | cool-coalg sat K > K128_36-cool.out""",0.013101528993333333,0.002565275346683925,0.01393860466,0.0058769799999999995,0.009235179999999999,0.01022227666,0.01514370566
"timeout 1m sh -c ""cat K128_37.cool | cool-coalg sat K > K128_37-cool.out""",0.012041130993333335,0.004719234400858929,0.01002288066,0.005112313333333333,0.009207846666666667,0.00866663066,0.01743388166
"timeout 1m sh -c ""cat K128_38.cool | cool-coalg sat K > K128_38-cool.out""",0.014958262326666668,0.0018036145459305695,0.01517214566,0.006552646666666666,0.01000818,0.013057242660000001,0.01664539866
"timeout 1m sh -c ""cat K128_39.cool | cool-coalg sat K > K128_39-cool.out""",0.014701969660000003,0.0033212310633492516,0.013159999660000001,0.00664698,0.010455513333333333,0.012432013660000001,0.01851389566
"timeout 1m sh -c ""cat K128_40.cool | cool-coalg sat K > K128_40-cool.out""",0.013675406993333333,0.0013984786232175061,0.01377978766,0.006734313333333333,0.008921846666666665,0.012227662660000001,0.01501877066
"timeout 1m sh -c ""cat K128_41.cool | cool-coalg sat K > K128_41-cool.out""",0.01571269332666667,0.0039205229665759305,0.01353375666,0.007620313333333333,0.010184513333333334,0.01336564066,0.02023868266
"timeout 1m sh -c ""cat K128_42.cool | cool-coalg sat K > K128_42-cool.out""",0.012606783993333334,0.002991958241194609,0.013248337660000001,0.005704313333333333,0.009010513333333333,0.00934608866,0.01522592566
"timeout 1m sh -c ""cat K128_43.cool | cool-coalg sat K > K128_43-cool.out""",0.011256567993333334,0.004234306463690404,0.009030925660000001,0.00685498,0.006629513333333334,0.00859921166,0.01613956666
"timeout 1m sh -c ""cat K128_44.cool | cool-coalg sat K > K128_44-cool.out""",0.013014582660000001,0.00370175177872261,0.01287693866,0.006831979999999999,0.00812718,0.00938357266,0.016783236660000003
"timeout 1m sh -c ""cat K128_45.cool | cool-coalg sat K > K128_45-cool.out""",0.013587012660000002,0.0017975854368671889,0.01412873966,0.005867646666666666,0.009915180000000001,0.01158086466,0.015051433660000002
"timeout 1m sh -c ""cat K128_46.cool | cool-coalg sat K > K128_46-cool.out""",0.01382874066,0.0031590657659404634,0.01297885266,0.005787313333333333,0.010445179999999998,0.01118155766,0.017325811660000003
"timeout 1m sh -c ""cat K128_47.cool | cool-coalg sat K > K128_47-cool.out""",0.014046671660000001,0.001952853417086649,0.01412849066,0.00585698,0.010709846666666667,0.012054194660000002,0.015957329660000002
"timeout 1m sh -c ""cat K128_48.cool | cool-coalg sat K > K128_48-cool.out""",0.013903930993333334,0.001324453855610808,0.01337350466,0.007068313333333333,0.008873513333333334,0.012926902660000001,0.015411385660000002
"timeout 1m sh -c ""cat K128_49.cool | cool-coalg sat K > K128_49-cool.out""",0.01253149966,0.00201910105395619,0.012330926660000002,0.00741098,0.007611846666666667,0.01062017066,0.01464340166
"timeout 1m sh -c ""cat K128_50.cool | cool-coalg sat K > K128_50-cool.out""",0.013196609993333335,0.0035239757155798254,0.01262630766,0.00828598,0.007177513333333334,0.00999256766,0.016970954660000002
"timeout 1m sh -c ""cat K128_51.cool | cool-coalg sat K > K128_51-cool.out""",0.01441170866,0.0010724591674413518,0.01461392366,0.006326313333333333,0.010213513333333334,0.013252536660000001,0.01536866566
"timeout 1m sh -c ""cat K128_52.cool | cool-coalg sat K > K128_52-cool.out""",0.013454279659999999,0.0035217974121480914,0.013256682660000001,0.005814313333333332,0.009550846666666666,0.01003544066,0.01707071566
"timeout 1m sh -c ""cat K128_53.cool | cool-coalg sat K > K128_53-cool.out""",0.014985438659999998,0.0016130486477750764,0.01581057566,0.005083646666666666,0.01150218,0.01312674166,0.016018998660000002
"timeout 1m sh -c ""cat K128_54.cool | cool-coalg sat K > K128_54-cool.out""",0.01366628766,0.0037521460525974997,0.01482402066,0.006526313333333335,0.008824846666666665,0.00947171366,0.01670312866
"timeout 1m sh -c ""cat K128_55.cool | cool-coalg sat K > K128_55-cool.out""",0.012907502993333334,0.0009865337255772525,0.012366201660000001,0.007157979999999999,0.0078011800000000004,0.01231011366,0.014046193660000001
"timeout 1m sh -c ""cat K128_56.cool | cool-coalg sat K > K128_56-cool.out""",0.01063078766,0.0010272873586309724,0.01093408566,0.005597646666666667,0.007443513333333333,0.00948599866,0.01147227866
"timeout 1m sh -c ""cat K128_57.cool | cool-coalg sat K > K128_57-cool.out""",0.015600238660000001,0.002007412307810232,0.015837832660000002,0.007567646666666666,0.010184513333333332,0.013484602660000001,0.01747828066
"timeout 1m sh -c ""cat K128_58.cool | cool-coalg sat K > K128_58-cool.out""",0.014534599993333334,0.0011104731179413284,0.015169745660000001,0.008467313333333332,0.00863918,0.01325235466,0.015181699660000002
"timeout 1m sh -c ""cat K128_59.cool | cool-coalg sat K > K128_59-cool.out""",0.013045698993333335,0.0023383350215108907,0.014262030660000001,0.00672298,0.008366846666666667,0.01034989966,0.014525166660000002
"timeout 1m sh -c ""cat K128_60.cool | cool-coalg sat K > K128_60-cool.out""",0.012936310326666667,0.0018035026620729828,0.01327494866,0.0032859800000000004,0.011631846666666668,0.01098749266,0.014546489660000002
"timeout 1m sh -c ""cat K128_61.cool | cool-coalg sat K > K128_61-cool.out""",0.013800520993333334,0.005144923698191095,0.01143133766,0.006403313333333333,0.009439513333333333,0.01026701266,0.01970321266
"timeout 1m sh -c ""cat K128_62.cool | cool-coalg sat K > K128_62-cool.out""",0.011413568993333333,0.0015010241657339607,0.01058520366,0.005409313333333333,0.007562513333333333,0.010509255660000001,0.01314624766
"timeout 1m sh -c ""cat K128_63.cool | cool-coalg sat K > K128_63-cool.out""",0.013700786993333334,0.002006293097838232,0.01481960366,0.005544646666666667,0.009526513333333332,0.011384563660000001,0.01489819366
"timeout 1m sh -c ""cat K128_64.cool | cool-coalg sat K > K128_64-cool.out""",0.011212878660000002,0.0013960808586940803,0.011846024660000001,0.00431298,0.009123513333333333,0.009612410660000001,0.012180200660000001
"timeout 1m sh -c ""cat K128_65.cool | cool-coalg sat K > K128_65-cool.out""",0.013894750660000002,0.0018611322885493658,0.01416642966,0.005585313333333334,0.009590846666666668,0.01191271066,0.01560511166
"timeout 1m sh -c ""cat K128_66.cool | cool-coalg sat K > K128_66-cool.out""",0.014274887326666668,0.0032328159355837645,0.01410032966,0.0057523133333333325,0.010317513333333332,0.01113288666,0.01759144566
"timeout 1m sh -c ""cat K128_67.cool | cool-coalg sat K > K128_67-cool.out""",0.013941199326666667,0.003684626569505427,0.01363031466,0.008521979999999998,0.007640846666666666,0.01042186466,0.01777141866
"timeout 1m sh -c ""cat K128_68.cool | cool-coalg sat K > K128_68-cool.out""",0.011030055660000001,0.0031707092161197947,0.00990550966,0.004373313333333333,0.008695179999999999,0.00857488866,0.014609768660000001
"timeout 1m sh -c ""cat K128_69.cool | cool-coalg sat K > K128_69-cool.out""",0.013065319326666667,0.0032636999600907444,0.01292536166,0.006349646666666667,0.008562846666666667,0.009873849660000001,0.01639674666
"timeout 1m sh -c ""cat K128_70.cool | cool-coalg sat K > K128_70-cool.out""",0.013355409993333333,0.002426444306680937,0.013085087660000001,0.00650098,0.009023513333333332,0.01107544666,0.01590569566
"timeout 1m sh -c ""cat K128_71.cool | cool-coalg sat K > K128_71-cool.out""",0.01380383966,0.00421984812893213,0.01421705766,0.005997646666666666,0.009379846666666665,0.00939258366,0.01780187766
"timeout 1m sh -c ""cat K128_72.cool | cool-coalg sat K > K128_72-cool.out""",0.013516902993333335,0.0039828122161666545,0.015192641660000002,0.006800646666666667,0.008470513333333334,0.00897002866,0.01638803866
"timeout 1m sh -c ""cat K128_73.cool | cool-coalg sat K > K128_73-cool.out""",0.013764518326666664,0.0025354322159033024,0.01467390066,0.00568298,0.010059513333333334,0.01089980966,0.01571984466
"timeout 1m sh -c ""cat K128_74.cool | cool-coalg sat K > K128_74-cool.out""",0.014299921993333334,0.0015539607725358884,0.01432947466,0.006564979999999999,0.009365513333333332,0.01273139566,0.01583889566
"timeout 1m sh -c ""cat K128_75.cool | cool-coalg sat K > K128_75-cool.out""",0.009379151326666666,0.002364693022126198,0.00865478666,0.0039946466666666664,0.007118179999999999,0.007461367660000001,0.01202129966
"timeout 1m sh -c ""cat K128_76.cool | cool-coalg sat K > K128_76-cool.out""",0.012826842659999999,0.0016188341658897613,0.013485824660000001,0.004598313333333333,0.01025518,0.010982448660000001,0.01401225466
"timeout 1m sh -c ""cat K128_77.cool | cool-coalg sat K > K128_77-cool.out""",0.012182405993333334,0.004549822166718864,0.009910485660000001,0.00607998,0.008223179999999998,0.00921596866,0.01742076366
"timeout 1m sh -c ""cat K128_78.cool | cool-coalg sat K > K128_78-cool.out""",0.012286541660000002,0.0009409645291885348,0.01175617166,0.005403646666666665,0.00911718,0.01173048066,0.013372972660000001
"timeout 1m sh -c ""cat K128_79.cool | cool-coalg sat K > K128_79-cool.out""",0.01224448366,0.0028126086716207086,0.01130410366,0.006381646666666667,0.007011846666666666,0.010022549660000001,0.015406797660000002
"timeout 1m sh -c ""cat K128_80.cool | cool-coalg sat K > K128_80-cool.out""",0.00748512266,0.0001735529869434694,0.00744896666,0.0061383133333333334,0.002444846666666667,0.0073324956600000005,0.007673905660000001
"timeout 1m sh -c ""cat K128_81.cool | cool-coalg sat K > K128_81-cool.out""",0.008246714326666668,0.0007864402103665187,0.00828505366,0.00444398,0.0049391800000000005,0.00744180566,0.009013283660000001
"timeout 1m sh -c ""cat K128_82.cool | cool-coalg sat K > K128_82-cool.out""",0.01027053366,0.0013472374879385596,0.00958650066,0.004541646666666667,0.006584846666666667,0.00940254066,0.01182255966
"timeout 1m sh -c ""cat K128_83.cool | cool-coalg sat K > K128_83-cool.out""",0.0075817423266666675,0.00020417160241652897,0.007666905660000001,0.003362313333333333,0.00526518,0.007348775660000001,0.00772954566
"timeout 1m sh -c ""cat K128_84.cool | cool-coalg sat K > K128_84-cool.out""",0.007725799993333333,0.00024831944301712157,0.00782862766,0.004391646666666666,0.004375513333333333,0.00744258366,0.00790618866
"timeout 1m sh -c ""cat K128_85.cool | cool-coalg sat K > K128_85-cool.out""",0.008168390326666669,0.0007337357846461719,0.00788483566,0.00533098,0.0036025133333333335,0.007618744660000001,0.009001590660000001
"timeout 1m sh -c ""cat K128_86.cool | cool-coalg sat K > K128_86-cool.out""",0.007330568660000001,0.00024356051434294536,0.00731329166,0.003863646666666667,0.004528513333333334,0.00709610666,0.007582307660000001
"timeout 1m sh -c ""cat K128_87.cool | cool-coalg sat K > K128_87-cool.out""",0.011477773993333334,0.004065740637616884,0.00996651466,0.005623313333333334,0.006596513333333334,0.00838407666,0.016082730660000003
"timeout 1m sh -c ""cat K128_88.cool | cool-coalg sat K > K128_88-cool.out""",0.012139652993333333,0.00230094776997661,0.01346055066,0.004892313333333333,0.008592513333333334,0.00948276166,0.01347564666
"timeout 1m sh -c ""cat K128_89.cool | cool-coalg sat K > K128_89-cool.out""",0.011860767326666669,0.004952150450727072,0.009847309660000001,0.00386298,0.01007218,0.00823248966,0.017502502660000002
"timeout 1m sh -c ""cat K128_90.cool | cool-coalg sat K > K128_90-cool.out""",0.01509283066,0.002940808162820384,0.01384812166,0.006434646666666666,0.010515513333333332,0.012979060660000001,0.01845130966
"timeout 1m sh -c ""cat K128_91.cool | cool-coalg sat K > K128_91-cool.out""",0.013370595326666667,0.003199843987349124,0.013297688660000001,0.005565313333333333,0.00956318,0.01020782766,0.016606269660000002
"timeout 1m sh -c ""cat K128_92.cool | cool-coalg sat K > K128_92-cool.out""",0.013560387326666668,0.0010247239164693737,0.013386431660000002,0.007011313333333334,0.008232846666666667,0.01263377566,0.01466095466
"timeout 1m sh -c ""cat K128_93.cool | cool-coalg sat K > K128_93-cool.out""",0.012043042993333334,0.0016861973796066499,0.012732076660000001,0.006428313333333334,0.00683218,0.010121444660000001,0.01327560766
"timeout 1m sh -c ""cat K128_94.cool | cool-coalg sat K > K128_94-cool.out""",0.009657353660000001,0.001605152306636352,0.008930903660000001,0.005169646666666667,0.00571018,0.00854385366,0.011497303660000001
"timeout 1m sh -c ""cat K128_95.cool | cool-coalg sat K > K128_95-cool.out""",0.00999400366,0.0032055578133452843,0.00872495366,0.004483313333333333,0.007054180000000001,0.00761726066,0.01363979666
"timeout 1m sh -c ""cat K128_96.cool | cool-coalg sat K > K128_96-cool.out""",0.010367947660000001,0.0016109555825481346,0.01126420466,0.005423646666666666,0.006060180000000001,0.008508181660000001,0.011331456660000001
"timeout 1m sh -c ""cat K128_97.cool | cool-coalg sat K > K128_97-cool.out""",0.011804347993333334,0.002751269070597118,0.01036742966,0.005992313333333333,0.00724518,0.010069048660000001,0.01497656566
"timeout 1m sh -c ""cat K128_98.cool | cool-coalg sat K > K128_98-cool.out""",0.010643793326666666,0.002766389575389253,0.01006364666,0.003464646666666667,0.008322513333333333,0.00821348366,0.01365424966
"timeout 1m sh -c ""cat K128_99.cool | cool-coalg sat K > K128_99-cool.out""",0.008705982993333333,0.0009769658410616682,0.00851404366,0.0036789800000000005,0.006062513333333333,0.007839231660000001,0.00976467366
"timeout 1m sh -c ""cat K128_100.cool | cool-coalg sat K > K128_100-cool.out""",0.008426229326666666,0.0009064514741850962,0.00819663766,0.005832980000000001,0.003893513333333333,0.007656649660000001,0.009425400660000001


==> benchmarks/K-128-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K128_1.fact | ./factWrapper.sh > K128_1-fact.out""",0.014655470986666669,0.0037074297793067293,0.01452228032,0.006472666666666666,0.00923758,0.01101643132,0.018427701320000003
"timeout 1m sh -c ""cat K128_2.fact | ./factWrapper.sh > K128_2-fact.out""",0.014352045320000001,0.0018480075551552803,0.013572336320000001,0.005879333333333334,0.009876913333333332,0.013021675320000002,0.01646212432
"timeout 1m sh -c ""cat K128_3.fact | ./factWrapper.sh > K128_3-fact.out""",0.017163409653333336,0.0014089295572818153,0.017727244320000002,0.008484666666666666,0.010282913333333333,0.015559883320000002,0.01820310132
"timeout 1m sh -c ""cat K128_4.fact | ./factWrapper.sh > K128_4-fact.out""",0.015328510986666669,0.00019162384205608112,0.015353063320000002,0.006586666666666667,0.010155246666666666,0.01512579432,0.015506675320000003
"timeout 1m sh -c ""cat K128_5.fact | ./factWrapper.sh > K128_5-fact.out""",0.015045381653333334,0.002417318141035089,0.01501375832,0.007024,0.009048579999999999,0.012644030320000001,0.017478356320000003
"timeout 1m sh -c ""cat K128_6.fact | ./factWrapper.sh > K128_6-fact.out""",0.01788529032,0.0005975684396192613,0.01767168532,0.008253333333333333,0.01086658,0.017423878320000002,0.01856030732
"timeout 1m sh -c ""cat K128_7.fact | ./factWrapper.sh > K128_7-fact.out""",0.011396635320000001,0.0016531275514892977,0.010987126320000002,0.004641666666666666,0.00775158,0.00998675132,0.013216028320000002
"timeout 1m sh -c ""cat K128_8.fact | ./factWrapper.sh > K128_8-fact.out""",0.016456948986666668,0.000820161765648907,0.016119847320000002,0.007268666666666666,0.01042758,0.015859055320000003,0.01739194432
"timeout 1m sh -c ""cat K128_9.fact | ./factWrapper.sh > K128_9-fact.out""",0.015581868986666665,0.0035935795070687294,0.016855801320000002,0.005965000000000001,0.010969913333333333,0.011524868320000001,0.01836493732
"timeout 1m sh -c ""cat K128_10.fact | ./factWrapper.sh > K128_10-fact.out""",0.015384485653333335,0.0016128306794162654,0.01624071532,0.006098333333333333,0.010535246666666666,0.013524108320000002,0.016388633320000002
"timeout 1m sh -c ""cat K128_11.fact | ./factWrapper.sh > K128_11-fact.out""",0.013104094653333336,0.000982559066296441,0.012907363320000002,0.005457666666666666,0.008565246666666667,0.012234785320000002,0.014170135320000003
"timeout 1m sh -c ""cat K128_12.fact | ./factWrapper.sh > K128_12-fact.out""",0.008879891653333334,0.0009491413225106858,0.00860809832,0.003800666666666666,0.005982246666666666,0.008096296320000002,0.009935280320000002
"timeout 1m sh -c ""cat K128_13.fact | ./factWrapper.sh > K128_13-fact.out""",0.007729050320000001,0.0002680001928562735,0.0078027053200000005,0.004214333333333333,0.004585913333333334,0.007431924320000002,0.007952521320000001
"timeout 1m sh -c ""cat K128_14.fact | ./factWrapper.sh > K128_14-fact.out""",0.008556397986666667,0.00015684960761294057,0.008515446320000002,0.0031776666666666667,0.006416580000000001,0.008424086320000001,0.008729661320000002
"timeout 1m sh -c ""cat K128_15.fact | ./factWrapper.sh > K128_15-fact.out""",0.011210052653333335,0.0005233500842575007,0.010909792320000002,0.005981333333333334,0.006295580000000001,0.01090600432,0.011814361320000001
"timeout 1m sh -c ""cat K128_16.fact | ./factWrapper.sh > K128_16-fact.out""",0.010605569320000001,0.0023837185607032134,0.01012469432,0.005766,0.0057755800000000015,0.008498948320000001,0.01319306532
"timeout 1m sh -c ""cat K128_17.fact | ./factWrapper.sh > K128_17-fact.out""",0.016860159653333335,0.0011388627983713998,0.016898427320000003,0.006978333333333333,0.011196913333333334,0.01570264532,0.017979406320000002
"timeout 1m sh -c ""cat K128_18.fact | ./factWrapper.sh > K128_18-fact.out""",0.015343091320000002,0.0004618182303861568,0.01527660732,0.006194666666666667,0.010326913333333333,0.01491811832,0.015834548320000003
"timeout 1m sh -c ""cat K128_19.fact | ./factWrapper.sh > K128_19-fact.out""",0.01537476232,0.001957125477940544,0.014283912320000001,0.005978,0.010765246666666665,0.014206164320000002,0.017634210320000003
"timeout 1m sh -c ""cat K128_20.fact | ./factWrapper.sh > K128_20-fact.out""",0.01602931498666667,0.0030563097447428877,0.01581206032,0.008067666666666666,0.00937858,0.013087429320000002,0.019188455320000002
"timeout 1m sh -c ""cat K128_21.fact | ./factWrapper.sh > K128_21-fact.out""",0.013543402653333333,0.0020256311126916303,0.012775199320000001,0.005813,0.008988913333333333,0.012014240320000001,0.01584076832
"timeout 1m sh -c ""cat K128_22.fact | ./factWrapper.sh > K128_22-fact.out""",0.015699599653333337,0.0007858963586786326,0.01608566032,0.006797,0.010220246666666667,0.014795337320000001,0.016217801320000003
"timeout 1m sh -c ""cat K128_23.fact | ./factWrapper.sh > K128_23-fact.out""",0.01950346532,0.0006958654830231189,0.019187011320000003,0.009331333333333332,0.011577913333333334,0.019022066320000003,0.02030131832
"timeout 1m sh -c ""cat K128_24.fact | ./factWrapper.sh > K128_24-fact.out""",0.01946701232,0.0003587524819050047,0.019532588320000002,0.0077406666666666665,0.013314913333333333,0.01907999532,0.019788453320000003
"timeout 1m sh -c ""cat K128_25.fact | ./factWrapper.sh > K128_25-fact.out""",0.017221539653333336,0.0012112972911570202,0.017657195320000003,0.008019666666666666,0.010334913333333333,0.01585267132,0.018154752320000002
"timeout 1m sh -c ""cat K128_26.fact | ./factWrapper.sh > K128_26-fact.out""",0.023401305653333333,0.002857112898728598,0.024695086320000004,0.010191666666666667,0.01482858,0.020126166320000003,0.02538266432
"timeout 1m sh -c ""cat K128_27.fact | ./factWrapper.sh > K128_27-fact.out""",0.012425449653333335,0.0025909708915629157,0.012222905320000001,0.005527333333333333,0.007900579999999999,0.00994169532,0.01511174832
"timeout 1m sh -c ""cat K128_28.fact | ./factWrapper.sh > K128_28-fact.out""",0.021834149986666666,0.0015559023697061885,0.02158336132,0.009776333333333333,0.012874246666666665,0.02041887532,0.02350021332
"timeout 1m sh -c ""cat K128_29.fact | ./factWrapper.sh > K128_29-fact.out""",0.020785771653333337,0.0017909716752247452,0.020536740320000003,0.010057333333333333,0.011871579999999998,0.019132348320000003,0.02268822632
"timeout 1m sh -c ""cat K128_30.fact | ./factWrapper.sh > K128_30-fact.out""",0.014709553986666667,0.002649252254511512,0.01327189632,0.005722333333333334,0.010000913333333333,0.013089923320000002,0.01776684232
"timeout 1m sh -c ""cat K128_31.fact | ./factWrapper.sh > K128_31-fact.out""",0.011617992320000001,0.0019266956206513265,0.01190318532,0.003947333333333333,0.008843579999999998,0.00956459632,0.01338619532
"timeout 1m sh -c ""cat K128_32.fact | ./factWrapper.sh > K128_32-fact.out""",0.022089681653333335,0.0008601481095865589,0.022088086320000002,0.007004666666666666,0.016347913333333335,0.021230332320000003,0.02295062632
"timeout 1m sh -c ""cat K128_33.fact | ./factWrapper.sh > K128_33-fact.out""",0.018600394653333335,0.0028423480991196927,0.017066437320000002,0.008091666666666665,0.011756579999999997,0.01685457132,0.02188017532
"timeout 1m sh -c ""cat K128_34.fact | ./factWrapper.sh > K128_34-fact.out""",0.019370828653333335,0.0006421436691351352,0.019413947320000003,0.007358,0.013102579999999997,0.01870821232,0.01999032632
"timeout 1m sh -c ""cat K128_35.fact | ./factWrapper.sh > K128_35-fact.out""",0.012420467320000003,0.0020546328485237944,0.013590155320000002,0.005892666666666667,0.007605913333333333,0.01004805832,0.013623188320000002
"timeout 1m sh -c ""cat K128_36.fact | ./factWrapper.sh > K128_36-fact.out""",0.02587184498666667,0.0006517601197199269,0.025911690320000003,0.01049,0.016508913333333333,0.02520107632,0.02650276832
"timeout 1m sh -c ""cat K128_37.fact | ./factWrapper.sh > K128_37-fact.out""",0.011839647653333334,0.002065852054277444,0.01246606232,0.004957666666666667,0.007834246666666666,0.00953308932,0.013519791320000002
"timeout 1m sh -c ""cat K128_38.fact | ./factWrapper.sh > K128_38-fact.out""",0.013714119986666669,0.0026960576951553425,0.012932470320000002,0.005019,0.009825913333333332,0.011495252320000001,0.016714637320000003
"timeout 1m sh -c ""cat K128_39.fact | ./factWrapper.sh > K128_39-fact.out""",0.015734300320000002,0.0019183215802768836,0.01468596632,0.006768,0.01006258,0.014568584320000001,0.01794835032
"timeout 1m sh -c ""cat K128_40.fact | ./factWrapper.sh > K128_40-fact.out""",0.014475454986666669,0.0035616376489341715,0.015175602320000002,0.006264333333333333,0.009483246666666667,0.010615736320000001,0.01763502632
"timeout 1m sh -c ""cat K128_41.fact | ./factWrapper.sh > K128_41-fact.out""",0.019098460320000003,0.0008863618830596221,0.018741864320000003,0.00822,0.011974913333333332,0.018445935320000002,0.02010758132
"timeout 1m sh -c ""cat K128_42.fact | ./factWrapper.sh > K128_42-fact.out""",0.01370277332,0.0027619577098965515,0.01439456532,0.0040746666666666665,0.010872913333333331,0.010660680320000001,0.016053074320000003
"timeout 1m sh -c ""cat K128_43.fact | ./factWrapper.sh > K128_43-fact.out""",0.022939006986666666,0.0018426718435826629,0.022734898320000002,0.009734999999999999,0.013889913333333332,0.021206887320000003,0.02487523532
"timeout 1m sh -c ""cat K128_44.fact | ./factWrapper.sh > K128_44-fact.out""",0.010324235653333335,0.0013902843703564151,0.01049626432,0.003270666666666667,0.008161246666666665,0.00885594232,0.011620500320000001
"timeout 1m sh -c ""cat K128_45.fact | ./factWrapper.sh > K128_45-fact.out""",0.011349137653333334,0.0002127263541697014,0.011401244320000002,0.0050746666666666666,0.0072772466666666666,0.011115199320000001,0.01153096932
"timeout 1m sh -c ""cat K128_46.fact | ./factWrapper.sh > K128_46-fact.out""",0.009931511653333334,0.0013340710377833462,0.00962310832,0.0063816666666666666,0.0045779133333333335,0.00877865132,0.011392775320000001
"timeout 1m sh -c ""cat K128_47.fact | ./factWrapper.sh > K128_47-fact.out""",0.012336967653333334,0.001984853311310519,0.012985556320000001,0.007997333333333334,0.005248913333333334,0.010108955320000002,0.01391639132
"timeout 1m sh -c ""cat K128_48.fact | ./factWrapper.sh > K128_48-fact.out""",0.00898291832,0.00044565051082771126,0.008877654320000001,0.002382,0.0076885799999999995,0.008599323320000001,0.009471777320000001
"timeout 1m sh -c ""cat K128_49.fact | ./factWrapper.sh > K128_49-fact.out""",0.014682781653333333,0.0032074125733828405,0.01386680732,0.0052963333333333334,0.010160913333333334,0.011962169320000002,0.018219368320000002
"timeout 1m sh -c ""cat K128_50.fact | ./factWrapper.sh > K128_50-fact.out""",0.01090342832,0.0016594656339608243,0.011101380320000001,0.005134333333333333,0.006808913333333334,0.009153865320000001,0.012455039320000002
"timeout 1m sh -c ""cat K128_51.fact | ./factWrapper.sh > K128_51-fact.out""",0.009258807986666668,0.0002927572168236566,0.009158416320000001,0.00399,0.006234913333333334,0.009029454320000001,0.009588553320000002
"timeout 1m sh -c ""cat K128_52.fact | ./factWrapper.sh > K128_52-fact.out""",0.01176415232,0.0006589174352898848,0.011645409320000001,0.0025716666666666665,0.007702246666666667,0.011172680320000001,0.01247436732
"timeout 1m sh -c ""cat K128_53.fact | ./factWrapper.sh > K128_53-fact.out""",0.00890562732,0.0004614390524305458,0.008668665320000001,0.0045256666666666666,0.004928913333333334,0.00861081332,0.009437403320000001
"timeout 1m sh -c ""cat K128_54.fact | ./factWrapper.sh > K128_54-fact.out""",0.009645214320000001,0.00020065441067666602,0.009735394320000002,0.004395666666666667,0.006053579999999999,0.009415292320000001,0.009784956320000001
"timeout 1m sh -c ""cat K128_55.fact | ./factWrapper.sh > K128_55-fact.out""",0.010379601986666667,0.00011294579648810898,0.01042268032,0.005066,0.00616458,0.010251456320000001,0.010464669320000002
"timeout 1m sh -c ""cat K128_56.fact | ./factWrapper.sh > K128_56-fact.out""",0.007645701653333334,0.00004231435411693388,0.007634454320000001,0.0031823333333333335,0.0053172466666666675,0.007610147320000002,0.00769250332
"timeout 1m sh -c ""cat K128_57.fact | ./factWrapper.sh > K128_57-fact.out""",0.009722964986666667,0.0019250619366047248,0.00861626732,0.0023979999999999995,0.007111246666666665,0.00860679932,0.01194582832
"timeout 1m sh -c ""cat K128_58.fact | ./factWrapper.sh > K128_58-fact.out""",0.016658435986666668,0.0016357714702220283,0.017598544320000003,0.007075666666666668,0.010578246666666666,0.014769616320000001,0.017607147320000002
"timeout 1m sh -c ""cat K128_59.fact | ./factWrapper.sh > K128_59-fact.out""",0.011196384653333336,0.0010603693187820613,0.010747972320000002,0.005123666666666666,0.007142246666666667,0.010433890320000002,0.012407291320000001
"timeout 1m sh -c ""cat K128_60.fact | ./factWrapper.sh > K128_60-fact.out""",0.011408083653333337,0.0007631462360795162,0.01117321532,0.005548666666666666,0.00682458,0.010789977320000001,0.01226105832
"timeout 1m sh -c ""cat K128_61.fact | ./factWrapper.sh > K128_61-fact.out""",0.013880886986666667,0.0013664084911948302,0.014051450320000002,0.005651333333333334,0.009168913333333332,0.01243720432,0.01515400632
"timeout 1m sh -c ""cat K128_62.fact | ./factWrapper.sh > K128_62-fact.out""",0.012317029653333334,0.0007001629313505065,0.01223128432,0.0051530000000000005,0.008026913333333332,0.01166368832,0.013056116320000002
"timeout 1m sh -c ""cat K128_63.fact | ./factWrapper.sh > K128_63-fact.out""",0.010130708986666667,0.0009787297363773788,0.009849146320000002,0.005744,0.0053042466666666675,0.00932362232,0.011219358320000001
"timeout 1m sh -c ""cat K128_64.fact | ./factWrapper.sh > K128_64-fact.out""",0.014752733320000003,0.002750999083969496,0.01411169332,0.008332999999999998,0.0073622466666666666,0.012378852320000001,0.017767654320000003
"timeout 1m sh -c ""cat K128_65.fact | ./factWrapper.sh > K128_65-fact.out""",0.009932701986666669,0.000886910785934151,0.010012836320000001,0.004487333333333334,0.005962246666666667,0.009008443320000002,0.010776826320000002
"timeout 1m sh -c ""cat K128_66.fact | ./factWrapper.sh > K128_66-fact.out""",0.011691304653333337,0.001931164009798322,0.01122465832,0.00411,0.008586246666666667,0.010036222320000001,0.013813033320000001
"timeout 1m sh -c ""cat K128_67.fact | ./factWrapper.sh > K128_67-fact.out""",0.008447374320000001,0.00024339502534152118,0.008448369320000001,0.0032773333333333335,0.00610058,0.008203483320000001,0.00869027032
"timeout 1m sh -c ""cat K128_68.fact | ./factWrapper.sh > K128_68-fact.out""",0.012976394986666667,0.0016633097191811068,0.012165220320000001,0.007095999999999999,0.006640246666666666,0.011874303320000001,0.01488966132
"timeout 1m sh -c ""cat K128_69.fact | ./factWrapper.sh > K128_69-fact.out""",0.026528846320000004,0.003469529757468727,0.027100757320000002,0.010598333333333333,0.017138913333333335,0.02280889532,0.02967688632
"timeout 1m sh -c ""cat K128_70.fact | ./factWrapper.sh > K128_70-fact.out""",0.025615872653333333,0.0014032363315430276,0.02547823432,0.010395666666666666,0.016397913333333333,0.02428652732,0.02708285632
"timeout 1m sh -c ""cat K128_71.fact | ./factWrapper.sh > K128_71-fact.out""",0.01752370732,0.003584544018772403,0.01575883032,0.007789666666666666,0.010834913333333335,0.015163791320000002,0.021648500320000003
"timeout 1m sh -c ""cat K128_72.fact | ./factWrapper.sh > K128_72-fact.out""",0.013612231320000001,0.0003121616893582558,0.013630132320000002,0.007463999999999999,0.00757358,0.013291504320000001,0.013915057320000002
"timeout 1m sh -c ""cat K128_73.fact | ./factWrapper.sh > K128_73-fact.out""",0.019670993653333333,0.0001345626641284023,0.019660058320000003,0.008145,0.013105246666666667,0.019542232320000002,0.01981069032
"timeout 1m sh -c ""cat K128_74.fact | ./factWrapper.sh > K128_74-fact.out""",0.018516494653333333,0.0028813108574345684,0.01970509032,0.008189,0.011429246666666665,0.015231029320000002,0.02061336432
"timeout 1m sh -c ""cat K128_75.fact | ./factWrapper.sh > K128_75-fact.out""",0.021327117320000002,0.002277775735705998,0.02075287232,0.009238999999999999,0.013591913333333332,0.01939141632,0.02383706332
"timeout 1m sh -c ""cat K128_76.fact | ./factWrapper.sh > K128_76-fact.out""",0.016263782320000003,0.0027439788722123932,0.01620552432,0.0063083333333333325,0.01115158,0.013549396320000002,0.01903642632
"timeout 1m sh -c ""cat K128_77.fact | ./factWrapper.sh > K128_77-fact.out""",0.020665262320000002,0.0009622468762583751,0.020334674320000003,0.012723333333333331,0.009185246666666666,0.019911887320000002,0.021749225320000003
"timeout 1m sh -c ""cat K128_78.fact | ./factWrapper.sh > K128_78-fact.out""",0.01772819098666667,0.0026143932664946046,0.016419191320000002,0.005884,0.013023913333333331,0.016026859320000003,0.02073852232
"timeout 1m sh -c ""cat K128_79.fact | ./factWrapper.sh > K128_79-fact.out""",0.023702867320000005,0.0032687786524901014,0.024301302320000003,0.010682666666666667,0.01421758,0.020176217320000002,0.026631082320000003
"timeout 1m sh -c ""cat K128_80.fact | ./factWrapper.sh > K128_80-fact.out""",0.020936996986666668,0.0019771863015763925,0.02069957432,0.010142666666666666,0.012080246666666664,0.01908924232,0.02302217432
"timeout 1m sh -c ""cat K128_81.fact | ./factWrapper.sh > K128_81-fact.out""",0.014732950986666668,0.0021696312043507156,0.014586451320000002,0.0072256666666666676,0.009024246666666666,0.012640282320000001,0.016972119320000003
"timeout 1m sh -c ""cat K128_82.fact | ./factWrapper.sh > K128_82-fact.out""",0.015864384653333334,0.0008397976284851821,0.016212805320000002,0.006293666666666667,0.01082358,0.01490645732,0.016473891320000003
"timeout 1m sh -c ""cat K128_83.fact | ./factWrapper.sh > K128_83-fact.out""",0.01818204398666667,0.0017401828902518645,0.01863676132,0.007107,0.012425246666666665,0.016259645320000002,0.019649725320000002
"timeout 1m sh -c ""cat K128_84.fact | ./factWrapper.sh > K128_84-fact.out""",0.018533292320000002,0.0023374266474283215,0.017191786320000003,0.008042333333333334,0.011794579999999999,0.01717578632,0.021232304320000003
"timeout 1m sh -c ""cat K128_85.fact | ./factWrapper.sh > K128_85-fact.out""",0.018931301653333336,0.001001890715322453,0.019006392320000003,0.010381,0.010285579999999999,0.01789397832,0.019893534320000003
"timeout 1m sh -c ""cat K128_86.fact | ./factWrapper.sh > K128_86-fact.out""",0.01952564498666667,0.0013082291712029404,0.019521830320000003,0.009600333333333332,0.011365913333333333,0.018219327320000003,0.020835777320000002
"timeout 1m sh -c ""cat K128_87.fact | ./factWrapper.sh > K128_87-fact.out""",0.015750368653333336,0.00015038250849195686,0.01580126632,0.0049763333333333335,0.011916913333333333,0.015581142320000001,0.015868697320000003
"timeout 1m sh -c ""cat K128_88.fact | ./factWrapper.sh > K128_88-fact.out""",0.015441435986666668,0.0027745260332032082,0.014613872320000002,0.006729333333333333,0.010077579999999997,0.013174854320000002,0.01853558132
"timeout 1m sh -c ""cat K128_89.fact | ./factWrapper.sh > K128_89-fact.out""",0.017720958320000004,0.000990806204076257,0.018207568320000003,0.009613333333333333,0.009788913333333333,0.01658093432,0.018374372320000002
"timeout 1m sh -c ""cat K128_90.fact | ./factWrapper.sh > K128_90-fact.out""",0.021666348653333334,0.0006137090977705424,0.02188667432,0.009245666666666666,0.013808246666666668,0.020972892320000002,0.022139479320000002
"timeout 1m sh -c ""cat K128_91.fact | ./factWrapper.sh > K128_91-fact.out""",0.016519520653333335,0.0018160997621211043,0.01646204432,0.007969333333333333,0.00999258,0.014732841320000002,0.01836367632
"timeout 1m sh -c ""cat K128_92.fact | ./factWrapper.sh > K128_92-fact.out""",0.022298727653333336,0.002122202312071198,0.02349097232,0.010391666666666665,0.013029246666666666,0.01984851332,0.023556697320000004
"timeout 1m sh -c ""cat K128_93.fact | ./factWrapper.sh > K128_93-fact.out""",0.017519780986666667,0.0022274584492300484,0.01692741332,0.007349333333333334,0.01163158,0.015648386320000002,0.01998354332
"timeout 1m sh -c ""cat K128_94.fact | ./factWrapper.sh > K128_94-fact.out""",0.01929823698666667,0.0007799949503518162,0.018873561320000003,0.008509,0.012117913333333332,0.01882273032,0.02019841932
"timeout 1m sh -c ""cat K128_95.fact | ./factWrapper.sh > K128_95-fact.out""",0.016686764653333335,0.0013409815317797385,0.015949840320000002,0.007608666666666666,0.010441913333333332,0.01587584632,0.018234607320000002
"timeout 1m sh -c ""cat K128_96.fact | ./factWrapper.sh > K128_96-fact.out""",0.02211269898666667,0.0009492969222884558,0.02237877132,0.008105666666666666,0.01521458,0.02105875632,0.02290056932
"timeout 1m sh -c ""cat K128_97.fact | ./factWrapper.sh > K128_97-fact.out""",0.01737236932,0.0031367615586327243,0.01899974532,0.008400333333333333,0.010577579999999998,0.013756359320000001,0.01936100332
"timeout 1m sh -c ""cat K128_98.fact | ./factWrapper.sh > K128_98-fact.out""",0.021434447653333338,0.0008386535663277986,0.021199499320000002,0.011092666666666667,0.011637913333333333,0.02073832532,0.022365518320000003
"timeout 1m sh -c ""cat K128_99.fact | ./factWrapper.sh > K128_99-fact.out""",0.019734274986666668,0.0009031309661706496,0.01999082232,0.009691,0.011595246666666665,0.018730625320000003,0.02048137732
"timeout 1m sh -c ""cat K128_100.fact | ./factWrapper.sh > K128_100-fact.out""",0.01781859998666667,0.002142587511864179,0.018711314320000002,0.008338333333333331,0.011159913333333332,0.015373999320000001,0.01937048632


==> benchmarks/K-16-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K16_1.cool | cool-coalg sat K > K16_1-cool.out""",0.0096872854,0.0004938393486580426,0.009585039400000002,0.005573033333333334,0.006395566666666667,0.0092525724,0.0102242444
"timeout 1m sh -c ""cat K16_2.cool | cool-coalg sat K > K16_2-cool.out""",0.0121574114,0.00234780714752575,0.0133976784,0.0056757,0.008759566666666668,0.009449575400000002,0.013624980400000002
"timeout 1m sh -c ""cat K16_3.cool | cool-coalg sat K > K16_3-cool.out""",0.011045396733333336,0.0013310785964808143,0.011221597400000002,0.0041707,0.0089669,0.009634993400000002,0.012279599400000002
"timeout 1m sh -c ""cat K16_4.cool | cool-coalg sat K > K16_4-cool.out""",0.012501578066666666,0.00242772888366933,0.012823464400000002,0.0052303666666666665,0.009142566666666666,0.0099289634,0.0147523064
"timeout 1m sh -c ""cat K16_5.cool | cool-coalg sat K > K16_5-cool.out""",0.0110641424,0.001662853939955942,0.0101133004,0.004902366666666666,0.0081019,0.010094915400000001,0.0129842114
"timeout 1m sh -c ""cat K16_6.cool | cool-coalg sat K > K16_6-cool.out""",0.012401784400000003,0.0019907748059037225,0.013500845400000001,0.005427366666666667,0.009240566666666667,0.0101037594,0.013600748400000003
"timeout 1m sh -c ""cat K16_7.cool | cool-coalg sat K > K16_7-cool.out""",0.013922133733333335,0.0006674150687468284,0.013561208400000002,0.004973033333333332,0.010348233333333333,0.013512899400000002,0.014692293400000002
"timeout 1m sh -c ""cat K16_8.cool | cool-coalg sat K > K16_8-cool.out""",0.013175789066666667,0.002244430395110825,0.012938224400000002,0.006612699999999999,0.008736566666666666,0.011059590400000001,0.015529552400000002
"timeout 1m sh -c ""cat K16_9.cool | cool-coalg sat K > K16_9-cool.out""",0.012135960733333334,0.0018756810774588873,0.0112502454,0.007821033333333333,0.006290566666666666,0.010867149400000001,0.014290487400000001
"timeout 1m sh -c ""cat K16_10.cool | cool-coalg sat K > K16_10-cool.out""",0.013158129400000001,0.0005187799588524976,0.012889952400000002,0.005045033333333333,0.009283233333333333,0.012828328400000002,0.0137561074
"timeout 1m sh -c ""cat K16_11.cool | cool-coalg sat K > K16_11-cool.out""",0.014116376400000004,0.0012198331358513755,0.013538867400000003,0.0043897,0.011167566666666665,0.013292541400000002,0.015517720400000002
"timeout 1m sh -c ""cat K16_12.cool | cool-coalg sat K > K16_12-cool.out""",0.011250765400000001,0.0021752376543902044,0.010019913400000002,0.005888033333333333,0.0077379,0.009970034400000001,0.0137623484
"timeout 1m sh -c ""cat K16_13.cool | cool-coalg sat K > K16_13-cool.out""",0.009898395400000003,0.0023430176456364984,0.008892005400000002,0.005806366666666667,0.0057425666666666665,0.008226707400000002,0.012576473400000001
"timeout 1m sh -c ""cat K16_14.cool | cool-coalg sat K > K16_14-cool.out""",0.0101248784,0.004418503855733975,0.0088919184,0.004316033333333333,0.007426566666666666,0.0064538144000000006,0.0150289024
"timeout 1m sh -c ""cat K16_15.cool | cool-coalg sat K > K16_15-cool.out""",0.011464475733333335,0.0021447237938686495,0.011138015400000001,0.004908033333333333,0.0085929,0.009501698400000001,0.013753713400000001
"timeout 1m sh -c ""cat K16_16.cool | cool-coalg sat K > K16_16-cool.out""",0.013046969733333335,0.0036590803503861904,0.010939031400000002,0.007324033333333333,0.0080339,0.0109297694,0.0172721084
"timeout 1m sh -c ""cat K16_17.cool | cool-coalg sat K > K16_17-cool.out""",0.012697940400000001,0.0008646755564875181,0.012567919400000002,0.005547366666666667,0.009152566666666667,0.011905638400000002,0.0136202634
"timeout 1m sh -c ""cat K16_18.cool | cool-coalg sat K > K16_18-cool.out""",0.009472345066666667,0.0013213769811201994,0.008758323400000002,0.0041453666666666665,0.0064282333333333325,0.008661594400000002,0.0109971174
"timeout 1m sh -c ""cat K16_19.cool | cool-coalg sat K > K16_19-cool.out""",0.010783157733333335,0.0014548769226915162,0.010777791400000002,0.0051887,0.007275566666666666,0.0093309714,0.012240710400000002
"timeout 1m sh -c ""cat K16_20.cool | cool-coalg sat K > K16_20-cool.out""",0.012852496066666668,0.0024851748304327284,0.0121372304,0.0046897,0.0098319,0.010803390400000001,0.015616867400000003
"timeout 1m sh -c ""cat K16_21.cool | cool-coalg sat K > K16_21-cool.out""",0.012872996733333334,0.00143425810301784,0.0134645864,0.004060033333333333,0.010697566666666667,0.0112375704,0.0139168334
"timeout 1m sh -c ""cat K16_22.cool | cool-coalg sat K > K16_22-cool.out""",0.010627671733333335,0.004210654742534982,0.009113701400000002,0.006644366666666666,0.005149233333333333,0.0073833404000000005,0.0153859734
"timeout 1m sh -c ""cat K16_23.cool | cool-coalg sat K > K16_23-cool.out""",0.007346548400000001,0.0005942050240346338,0.007246382400000001,0.0030570333333333334,0.006341233333333334,0.006808792400000001,0.0079844704
"timeout 1m sh -c ""cat K16_24.cool | cool-coalg sat K > K16_24-cool.out""",0.010530484066666667,0.0019252338238396744,0.010318266400000001,0.005063366666666666,0.007548233333333334,0.0087201514,0.012553034400000001
"timeout 1m sh -c ""cat K16_25.cool | cool-coalg sat K > K16_25-cool.out""",0.011834466400000002,0.0030271331136446583,0.012730396400000002,0.006210033333333333,0.007314566666666667,0.0084604944,0.014312508400000002
"timeout 1m sh -c ""cat K16_26.cool | cool-coalg sat K > K16_26-cool.out""",0.012485165733333333,0.0036330756869134076,0.012489208400000002,0.006167699999999999,0.008129566666666666,0.008850070400000002,0.0161162184
"timeout 1m sh -c ""cat K16_27.cool | cool-coalg sat K > K16_27-cool.out""",0.0108462794,0.0005431903423405097,0.0107970114,0.004222699999999999,0.007823566666666665,0.010329401400000002,0.011412425400000002
"timeout 1m sh -c ""cat K16_28.cool | cool-coalg sat K > K16_28-cool.out""",0.0116208644,0.0019166461886975903,0.0118862974,0.004683366666666667,0.0088909,0.009585336400000002,0.013390959400000001
"timeout 1m sh -c ""cat K16_29.cool | cool-coalg sat K > K16_29-cool.out""",0.011517677733333334,0.0004011243591323433,0.011525510400000001,0.0047647,0.008294233333333333,0.011112694400000001,0.0119148284
"timeout 1m sh -c ""cat K16_30.cool | cool-coalg sat K > K16_30-cool.out""",0.011486301400000001,0.002523543872314687,0.010991958400000001,0.006527033333333332,0.0061352333333333335,0.0092465084,0.014220437400000003
"timeout 1m sh -c ""cat K16_31.cool | cool-coalg sat K > K16_31-cool.out""",0.013307612400000002,0.00042799584602306635,0.013156015400000002,0.007109366666666665,0.0084499,0.012976048400000002,0.013790773400000003
"timeout 1m sh -c ""cat K16_32.cool | cool-coalg sat K > K16_32-cool.out""",0.010291050400000001,0.0032453153686507886,0.008896259400000002,0.0055427,0.006280233333333333,0.007976305400000001,0.014000586400000002
"timeout 1m sh -c ""cat K16_33.cool | cool-coalg sat K > K16_33-cool.out""",0.010929026066666668,0.0013877819928952572,0.0112377184,0.0033867,0.009445566666666667,0.009412890400000002,0.0121364694
"timeout 1m sh -c ""cat K16_34.cool | cool-coalg sat K > K16_34-cool.out""",0.012899794733333336,0.004235579978336063,0.011094755400000001,0.0063227000000000005,0.008567566666666667,0.009865753400000002,0.0177388754
"timeout 1m sh -c ""cat K16_35.cool | cool-coalg sat K > K16_35-cool.out""",0.012218553066666667,0.002398953770582154,0.0130197494,0.006234033333333333,0.0078008999999999995,0.009521535400000001,0.014114374400000003
"timeout 1m sh -c ""cat K16_36.cool | cool-coalg sat K > K16_36-cool.out""",0.011779488733333334,0.003103653016523325,0.0117189044,0.005157033333333332,0.0086289,0.008706571400000002,0.014912990400000001
"timeout 1m sh -c ""cat K16_37.cool | cool-coalg sat K > K16_37-cool.out""",0.0120948454,0.0004770918003183456,0.011835479400000001,0.006643033333333333,0.007577233333333333,0.011803620400000001,0.012645436400000001
"timeout 1m sh -c ""cat K16_38.cool | cool-coalg sat K > K16_38-cool.out""",0.010676126066666668,0.001903417337047851,0.010204524400000001,0.004133366666666667,0.008542566666666668,0.009052843400000002,0.012771010400000001
"timeout 1m sh -c ""cat K16_39.cool | cool-coalg sat K > K16_39-cool.out""",0.0131617374,0.003008982468196847,0.013973063400000001,0.0078587,0.007391566666666666,0.009830277400000002,0.0156818714
"timeout 1m sh -c ""cat K16_40.cool | cool-coalg sat K > K16_40-cool.out""",0.011254651733333334,0.00249395988175719,0.011087823400000002,0.004670366666666667,0.0086149,0.008848294400000001,0.013827837400000003
"timeout 1m sh -c ""cat K16_41.cool | cool-coalg sat K > K16_41-cool.out""",0.011371177400000002,0.0025063917667992367,0.011559772400000001,0.0055477,0.007592566666666666,0.008775815400000001,0.0137779444
"timeout 1m sh -c ""cat K16_42.cool | cool-coalg sat K > K16_42-cool.out""",0.011024477400000001,0.0022970489737210655,0.011131266400000001,0.004454366666666667,0.008629233333333333,0.0086758964,0.0132662694
"timeout 1m sh -c ""cat K16_43.cool | cool-coalg sat K > K16_43-cool.out""",0.009098935066666668,0.0011266383477235864,0.009466770400000001,0.004784033333333332,0.006482233333333333,0.007834352400000001,0.0099956824
"timeout 1m sh -c ""cat K16_44.cool | cool-coalg sat K > K16_44-cool.out""",0.014604439400000002,0.0030129202165721206,0.015130499400000002,0.0040870333333333335,0.011781233333333333,0.011363132400000002,0.0173196864
"timeout 1m sh -c ""cat K16_45.cool | cool-coalg sat K > K16_45-cool.out""",0.012753068400000003,0.0028458520379731627,0.013265638400000002,0.006912033333333332,0.007895899999999999,0.009685764400000001,0.015307802400000002
"timeout 1m sh -c ""cat K16_46.cool | cool-coalg sat K > K16_46-cool.out""",0.0083991084,0.00035008008451638587,0.008263253400000002,0.005626366666666667,0.003838566666666666,0.008137318400000001,0.008796753400000001
"timeout 1m sh -c ""cat K16_47.cool | cool-coalg sat K > K16_47-cool.out""",0.008312788733333335,0.0007180984910402848,0.008039484400000001,0.0037797,0.005819566666666667,0.007771470400000001,0.009127411400000002
"timeout 1m sh -c ""cat K16_48.cool | cool-coalg sat K > K16_48-cool.out""",0.008145250400000002,0.0009372891353307158,0.0079757534,0.004477033333333332,0.004917233333333333,0.007304275400000001,0.009155722400000002
"timeout 1m sh -c ""cat K16_49.cool | cool-coalg sat K > K16_49-cool.out""",0.0093375044,0.001459828584550597,0.009533590400000002,0.005036366666666666,0.005892566666666666,0.007789543400000001,0.0106893794
"timeout 1m sh -c ""cat K16_50.cool | cool-coalg sat K > K16_50-cool.out""",0.010902740066666668,0.003297217183149654,0.0092164914,0.004151366666666666,0.007914566666666666,0.008789673400000001,0.014702055400000002
"timeout 1m sh -c ""cat K16_51.cool | cool-coalg sat K > K16_51-cool.out""",0.010486926733333334,0.003453193213434536,0.0101735264,0.006510366666666666,0.006112566666666666,0.007201116400000001,0.014086137400000002
"timeout 1m sh -c ""cat K16_52.cool | cool-coalg sat K > K16_52-cool.out""",0.014202879066666667,0.004384310703783015,0.011704341400000002,0.005915033333333333,0.010466233333333333,0.011638991400000001,0.0192653044
"timeout 1m sh -c ""cat K16_53.cool | cool-coalg sat K > K16_53-cool.out""",0.011582689066666667,0.0016298966321890884,0.011805386400000001,0.004978033333333334,0.0085949,0.009852894400000001,0.013089786400000001
"timeout 1m sh -c ""cat K16_54.cool | cool-coalg sat K > K16_54-cool.out""",0.011112034733333337,0.0009757186651900914,0.010956284400000002,0.006559699999999999,0.006549233333333332,0.010223559400000002,0.012156260400000002
"timeout 1m sh -c ""cat K16_55.cool | cool-coalg sat K > K16_55-cool.out""",0.0089553644,0.0013197947513295392,0.009039841400000002,0.0052197,0.0050372333333333335,0.007595360400000001,0.0102308914
"timeout 1m sh -c ""cat K16_56.cool | cool-coalg sat K > K16_56-cool.out""",0.008197751066666667,0.0002796242486486701,0.0082768374,0.003079366666666667,0.006331233333333333,0.0078871014,0.0084293144
"timeout 1m sh -c ""cat K16_57.cool | cool-coalg sat K > K16_57-cool.out""",0.009348169400000002,0.0032186664282005052,0.008298274400000001,0.004776366666666666,0.005744233333333334,0.006785544400000001,0.012960689400000001
"timeout 1m sh -c ""cat K16_58.cool | cool-coalg sat K > K16_58-cool.out""",0.011443145400000002,0.002069791683575186,0.010871184400000001,0.005822366666666666,0.0074139,0.009719478400000002,0.013738773400000003
"timeout 1m sh -c ""cat K16_59.cool | cool-coalg sat K > K16_59-cool.out""",0.014379504733333335,0.004031857549559673,0.014771695400000001,0.005266366666666667,0.010976233333333333,0.0101658834,0.0182009354
"timeout 1m sh -c ""cat K16_60.cool | cool-coalg sat K > K16_60-cool.out""",0.012110738066666668,0.0014876670620620508,0.012873690400000002,0.0048487,0.0091339,0.010396377400000002,0.013062146400000002
"timeout 1m sh -c ""cat K16_61.cool | cool-coalg sat K > K16_61-cool.out""",0.010949264066666667,0.0028435190325962895,0.010019875400000001,0.0035096999999999997,0.008844233333333333,0.0086867294,0.014141187400000003
"timeout 1m sh -c ""cat K16_62.cool | cool-coalg sat K > K16_62-cool.out""",0.008058832066666667,0.0004218759806155515,0.007860558400000002,0.004381366666666667,0.0058142333333333325,0.0077726184,0.0085433194
"timeout 1m sh -c ""cat K16_63.cool | cool-coalg sat K > K16_63-cool.out""",0.0112663104,0.003086854458895657,0.0116612124,0.004732033333333332,0.007684566666666666,0.0080010084,0.0141367104
"timeout 1m sh -c ""cat K16_64.cool | cool-coalg sat K > K16_64-cool.out""",0.012086262066666667,0.00026109019597896316,0.0119513614,0.004876033333333332,0.008929233333333333,0.011920218400000002,0.012387206400000001
"timeout 1m sh -c ""cat K16_65.cool | cool-coalg sat K > K16_65-cool.out""",0.012814869733333336,0.0008511475464291335,0.012331241400000002,0.0086457,0.0061078999999999994,0.012315718400000002,0.013797649400000002
"timeout 1m sh -c ""cat K16_66.cool | cool-coalg sat K > K16_66-cool.out""",0.011533717733333336,0.0038463874166121555,0.012248794400000002,0.0057913666666666655,0.007751899999999999,0.007379971400000001,0.0149723874
"timeout 1m sh -c ""cat K16_67.cool | cool-coalg sat K > K16_67-cool.out""",0.011307188066666668,0.0013863792214197142,0.012026440400000001,0.0057477000000000006,0.0077808999999999994,0.009708992400000001,0.012186131400000001
"timeout 1m sh -c ""cat K16_68.cool | cool-coalg sat K > K16_68-cool.out""",0.012536163400000001,0.0032062306270156235,0.012797135400000001,0.005650366666666667,0.008930566666666665,0.009207422400000002,0.015603932400000001
"timeout 1m sh -c ""cat K16_69.cool | cool-coalg sat K > K16_69-cool.out""",0.010427927066666669,0.0029985699039309275,0.011360993400000002,0.0054527,0.007058233333333333,0.007073754400000002,0.012849033400000001
"timeout 1m sh -c ""cat K16_70.cool | cool-coalg sat K > K16_70-cool.out""",0.011104127066666669,0.002721397220271295,0.009539262400000002,0.0051446999999999994,0.008157233333333333,0.009526601400000001,0.0142465174
"timeout 1m sh -c ""cat K16_71.cool | cool-coalg sat K > K16_71-cool.out""",0.010235803400000002,0.0019178897871746953,0.009521380400000001,0.004701366666666667,0.007224233333333333,0.008777663400000002,0.0124083664
"timeout 1m sh -c ""cat K16_72.cool | cool-coalg sat K > K16_72-cool.out""",0.011328605733333335,0.0018463447674885467,0.012321934400000002,0.005254366666666666,0.007950233333333332,0.0091982454,0.012465637400000002
"timeout 1m sh -c ""cat K16_73.cool | cool-coalg sat K > K16_73-cool.out""",0.012328996400000002,0.0028827462865085797,0.013629309400000003,0.0035283666666666665,0.009947899999999999,0.0090251414,0.014332538400000002
"timeout 1m sh -c ""cat K16_74.cool | cool-coalg sat K > K16_74-cool.out""",0.013252588400000001,0.0025651980087168704,0.0147320834,0.0056247,0.0089119,0.010290553400000001,0.0147351284
"timeout 1m sh -c ""cat K16_75.cool | cool-coalg sat K > K16_75-cool.out""",0.010711112066666669,0.0021380307338617305,0.009672135400000002,0.0059677,0.0063719,0.009291123400000002,0.0131700774
"timeout 1m sh -c ""cat K16_76.cool | cool-coalg sat K > K16_76-cool.out""",0.009229823400000002,0.0014726288281613944,0.0089026454,0.0029773666666666667,0.007393899999999999,0.0079482994,0.010838525400000002
"timeout 1m sh -c ""cat K16_77.cool | cool-coalg sat K > K16_77-cool.out""",0.010844919733333335,0.002789490083867719,0.0092737644,0.005936699999999999,0.0062652333333333326,0.009195367400000001,0.0140656274
"timeout 1m sh -c ""cat K16_78.cool | cool-coalg sat K > K16_78-cool.out""",0.0127952234,0.002372409229702793,0.0124542854,0.0064207000000000005,0.008040233333333334,0.010611728400000001,0.015319656400000001
"timeout 1m sh -c ""cat K16_79.cool | cool-coalg sat K > K16_79-cool.out""",0.012699471400000002,0.0035703236319200807,0.013763732400000001,0.005275366666666666,0.009541233333333335,0.008718033400000002,0.0156166484
"timeout 1m sh -c ""cat K16_80.cool | cool-coalg sat K > K16_80-cool.out""",0.013259088733333334,0.0011823300382487675,0.012877409400000001,0.004601699999999999,0.0106619,0.012314743400000001,0.0145851134
"timeout 1m sh -c ""cat K16_81.cool | cool-coalg sat K > K16_81-cool.out""",0.011348882400000001,0.002088854285325092,0.012041673400000001,0.005874033333333333,0.0075139,0.009001651400000001,0.013003322400000001
"timeout 1m sh -c ""cat K16_82.cool | cool-coalg sat K > K16_82-cool.out""",0.009838593066666667,0.0014904857232115084,0.0100055264,0.0043670333333333325,0.007475566666666667,0.008271668400000001,0.011238584400000001
"timeout 1m sh -c ""cat K16_83.cool | cool-coalg sat K > K16_83-cool.out""",0.011554565733333334,0.003598708396177903,0.012875858400000002,0.0078617,0.005191566666666665,0.0074819784,0.0143058604
"timeout 1m sh -c ""cat K16_84.cool | cool-coalg sat K > K16_84-cool.out""",0.011410909733333335,0.002118740074891286,0.012358408400000001,0.0046477,0.0084329,0.008983767400000002,0.012890553400000001
"timeout 1m sh -c ""cat K16_85.cool | cool-coalg sat K > K16_85-cool.out""",0.012291687733333334,0.002455939979247321,0.011150212400000001,0.0053577,0.008968566666666665,0.010614222400000001,0.015110628400000001
"timeout 1m sh -c ""cat K16_86.cool | cool-coalg sat K > K16_86-cool.out""",0.010759729400000001,0.002648773907566291,0.009797367400000001,0.006612033333333333,0.005547899999999999,0.008726671400000002,0.013755149400000001
"timeout 1m sh -c ""cat K16_87.cool | cool-coalg sat K > K16_87-cool.out""",0.008385427733333334,0.0023183517079693357,0.0074231894,0.002863033333333333,0.0075139,0.006703140400000002,0.011029953400000002
"timeout 1m sh -c ""cat K16_88.cool | cool-coalg sat K > K16_88-cool.out""",0.013466836733333334,0.0017112246339263382,0.012495629400000001,0.006110699999999999,0.009104899999999999,0.012462186400000002,0.0154426944
"timeout 1m sh -c ""cat K16_89.cool | cool-coalg sat K > K16_89-cool.out""",0.010174759400000002,0.002298762327510393,0.009594363400000002,0.0035153666666666666,0.0090269,0.008221820400000001,0.012708094400000002
"timeout 1m sh -c ""cat K16_90.cool | cool-coalg sat K > K16_90-cool.out""",0.012529639733333334,0.0026065884709637875,0.013997740400000002,0.0051000333333333335,0.0086569,0.009520108400000001,0.014071070400000002
"timeout 1m sh -c ""cat K16_91.cool | cool-coalg sat K > K16_91-cool.out""",0.012570214733333335,0.0014905018282982193,0.013061024400000001,0.006288699999999999,0.008423566666666667,0.010896200400000002,0.013753419400000003
"timeout 1m sh -c ""cat K16_92.cool | cool-coalg sat K > K16_92-cool.out""",0.012175665066666667,0.0024321790993932437,0.012345610400000002,0.004932033333333333,0.009614233333333333,0.009662970400000002,0.0145184144
"timeout 1m sh -c ""cat K16_93.cool | cool-coalg sat K > K16_93-cool.out""",0.011665451066666667,0.0037476396017943514,0.010203434400000001,0.004311366666666666,0.009230566666666667,0.008869182400000002,0.0159237364
"timeout 1m sh -c ""cat K16_94.cool | cool-coalg sat K > K16_94-cool.out""",0.009556539066666668,0.0017462632598051575,0.009677334400000001,0.004462033333333334,0.0076255666666666675,0.007753014400000001,0.011239268400000002
"timeout 1m sh -c ""cat K16_95.cool | cool-coalg sat K > K16_95-cool.out""",0.009863296066666668,0.0005500249203902794,0.0095910864,0.0046237,0.007320899999999999,0.009502456400000001,0.0104963454
"timeout 1m sh -c ""cat K16_96.cool | cool-coalg sat K > K16_96-cool.out""",0.011585244066666668,0.002348951529432937,0.012575919400000002,0.0064920333333333335,0.007201233333333334,0.008903243400000002,0.013276569400000002
"timeout 1m sh -c ""cat K16_97.cool | cool-coalg sat K > K16_97-cool.out""",0.012336686400000003,0.0025929217016338927,0.013212236400000002,0.0065967,0.007605566666666667,0.009419334400000002,0.014378488400000002
"timeout 1m sh -c ""cat K16_98.cool | cool-coalg sat K > K16_98-cool.out""",0.0093711754,0.0017512721839899703,0.009045366400000001,0.004830699999999999,0.006617566666666667,0.0078056874000000005,0.011262472400000001
"timeout 1m sh -c ""cat K16_99.cool | cool-coalg sat K > K16_99-cool.out""",0.011715619400000002,0.0011098857434740743,0.011383456400000002,0.005758366666666666,0.007579566666666666,0.010809741400000001,0.0129536604
"timeout 1m sh -c ""cat K16_100.cool | cool-coalg sat K > K16_100-cool.out""",0.011941944400000001,0.002586849271418611,0.012176969400000001,0.006183033333333334,0.007464899999999999,0.0092456024,0.0144032614


==> benchmarks/K-16-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K16_1.fact | ./factWrapper.sh > K16_1-fact.out""",0.009073116520000002,0.0021033683622183256,0.009633776520000002,0.0033486466666666666,0.006907173333333333,0.006746227520000001,0.010839345520000002
"timeout 1m sh -c ""cat K16_2.fact | ./factWrapper.sh > K16_2-fact.out""",0.01061958318666667,0.0020148767417924934,0.009601477520000002,0.007008646666666666,0.005139506666666666,0.009316917520000002,0.012940354520000003
"timeout 1m sh -c ""cat K16_3.fact | ./factWrapper.sh > K16_3-fact.out""",0.011440343853333333,0.001338164809889026,0.01197377652,0.005358979999999999,0.007467839999999999,0.00991773252,0.01242952252
"timeout 1m sh -c ""cat K16_4.fact | ./factWrapper.sh > K16_4-fact.out""",0.012475158186666668,0.002565896499317604,0.01265467252,0.0035233133333333333,0.010678173333333332,0.00982421852,0.01494658352
"timeout 1m sh -c ""cat K16_5.fact | ./factWrapper.sh > K16_5-fact.out""",0.01034529552,0.0018307642197148161,0.009463717520000001,0.0035776466666666666,0.008349839999999999,0.009122109520000001,0.01245005952
"timeout 1m sh -c ""cat K16_6.fact | ./factWrapper.sh > K16_6-fact.out""",0.009744367853333335,0.0003394358211743906,0.009773475520000002,0.00327298,0.007885506666666667,0.009391315520000002,0.01006831252
"timeout 1m sh -c ""cat K16_7.fact | ./factWrapper.sh > K16_7-fact.out""",0.011959883853333334,0.002088452178724792,0.01153817952,0.0031196466666666665,0.010302506666666666,0.010114463520000002,0.01422700852
"timeout 1m sh -c ""cat K16_8.fact | ./factWrapper.sh > K16_8-fact.out""",0.010968528853333335,0.001136501823102951,0.010438658520000001,0.006366646666666666,0.0064335066666666675,0.01019372152,0.01227320652
"timeout 1m sh -c ""cat K16_9.fact | ./factWrapper.sh > K16_9-fact.out""",0.00974670652,0.001299086184788755,0.00907653952,0.00371698,0.0075635066666666665,0.008919558519999999,0.011244021520000001
"timeout 1m sh -c ""cat K16_10.fact | ./factWrapper.sh > K16_10-fact.out""",0.009638121853333334,0.0009269404230296202,0.00930851652,0.002662646666666667,0.008647173333333332,0.008921029520000002,0.01068481952
"timeout 1m sh -c ""cat K16_11.fact | ./factWrapper.sh > K16_11-fact.out""",0.010969839186666669,0.0008242350455946015,0.01070734952,0.006647646666666666,0.00576584,0.01030881652,0.011893351520000001
"timeout 1m sh -c ""cat K16_12.fact | ./factWrapper.sh > K16_12-fact.out""",0.00926470752,0.0015237196656383355,0.010128806520000002,0.0036996466666666668,0.006724506666666667,0.00750535952,0.01015995652
"timeout 1m sh -c ""cat K16_13.fact | ./factWrapper.sh > K16_13-fact.out""",0.010250010186666667,0.0007349241191451899,0.01065441152,0.0040139799999999995,0.007698839999999999,0.00940169952,0.010693919520000001
"timeout 1m sh -c ""cat K16_14.fact | ./factWrapper.sh > K16_14-fact.out""",0.011201096853333333,0.0005000430208495385,0.01114169752,0.0036069799999999996,0.009165506666666665,0.010733406520000002,0.01172818652
"timeout 1m sh -c ""cat K16_15.fact | ./factWrapper.sh > K16_15-fact.out""",0.010273310853333335,0.0017987193688322627,0.010964575520000002,0.00299198,0.008443506666666666,0.008231504520000002,0.011623852520000002
"timeout 1m sh -c ""cat K16_16.fact | ./factWrapper.sh > K16_16-fact.out""",0.011975310853333336,0.00029589823081649803,0.012075200520000003,0.00455498,0.008860506666666665,0.011642395520000001,0.012208336520000002
"timeout 1m sh -c ""cat K16_17.fact | ./factWrapper.sh > K16_17-fact.out""",0.010580855853333335,0.00145090273695942,0.01018599152,0.0056086466666666656,0.006594506666666666,0.009368259520000002,0.012188316520000003
"timeout 1m sh -c ""cat K16_18.fact | ./factWrapper.sh > K16_18-fact.out""",0.012782383853333334,0.0007176193388714757,0.01249299052,0.0055296466666666655,0.008982506666666666,0.012254647520000002,0.013599513520000002
"timeout 1m sh -c ""cat K16_19.fact | ./factWrapper.sh > K16_19-fact.out""",0.009418260520000001,0.0023999776378985285,0.010748079520000002,0.0037703133333333327,0.00684684,0.006647744520000001,0.01085895752
"timeout 1m sh -c ""cat K16_20.fact | ./factWrapper.sh > K16_20-fact.out""",0.010790151520000001,0.0003146843816858405,0.01088647052,0.0041263133333333335,0.00800884,0.010438564520000002,0.011045419520000002
"timeout 1m sh -c ""cat K16_21.fact | ./factWrapper.sh > K16_21-fact.out""",0.008130815853333334,0.0020391871590838186,0.007715740520000001,0.002467313333333333,0.00689084,0.00633109952,0.010345607520000001
"timeout 1m sh -c ""cat K16_22.fact | ./factWrapper.sh > K16_22-fact.out""",0.00896364452,0.0014239687553984455,0.00946537552,0.0036329799999999996,0.0064708399999999985,0.007356723520000001,0.01006883452
"timeout 1m sh -c ""cat K16_23.fact | ./factWrapper.sh > K16_23-fact.out""",0.00945646152,0.0012412917487315378,0.00884195652,0.0019586466666666664,0.009011839999999998,0.008642289520000002,0.01088513852
"timeout 1m sh -c ""cat K16_24.fact | ./factWrapper.sh > K16_24-fact.out""",0.009280575186666667,0.001296160573022237,0.00997579052,0.00606298,0.004729506666666667,0.00778512652,0.010080808520000002
"timeout 1m sh -c ""cat K16_25.fact | ./factWrapper.sh > K16_25-fact.out""",0.00843921652,0.0009029282850664281,0.00874269552,0.0032739800000000006,0.0068315066666666665,0.00742364552,0.009151308520000002
"timeout 1m sh -c ""cat K16_26.fact | ./factWrapper.sh > K16_26-fact.out""",0.011107162853333333,0.002017819296350477,0.010191999520000002,0.00469798,0.007787506666666666,0.009709090520000001,0.013420398520000001
"timeout 1m sh -c ""cat K16_27.fact | ./factWrapper.sh > K16_27-fact.out""",0.011096255853333334,0.001773599515544682,0.01158501952,0.00413298,0.008331173333333332,0.009129524520000001,0.01257422352
"timeout 1m sh -c ""cat K16_28.fact | ./factWrapper.sh > K16_28-fact.out""",0.011278223853333333,0.0010086191758683417,0.01144308452,0.00271998,0.010065506666666666,0.010197330520000002,0.012194256520000002
"timeout 1m sh -c ""cat K16_29.fact | ./factWrapper.sh > K16_29-fact.out""",0.01050334452,0.0016935206295823502,0.010106889520000002,0.003233313333333333,0.008559839999999999,0.009043220519999999,0.01235992352
"timeout 1m sh -c ""cat K16_30.fact | ./factWrapper.sh > K16_30-fact.out""",0.010633377853333334,0.0017175832373397012,0.01065437252,0.0037096466666666664,0.008264839999999999,0.008905393520000002,0.01234036752
"timeout 1m sh -c ""cat K16_31.fact | ./factWrapper.sh > K16_31-fact.out""",0.008937861186666668,0.0011763620064428855,0.008300081520000002,0.003976313333333333,0.006461173333333334,0.00821811952,0.01029538252
"timeout 1m sh -c ""cat K16_32.fact | ./factWrapper.sh > K16_32-fact.out""",0.011738592186666667,0.0016092950749894612,0.01171893152,0.00478698,0.008588173333333332,0.01013921752,0.013357627520000002
"timeout 1m sh -c ""cat K16_33.fact | ./factWrapper.sh > K16_33-fact.out""",0.009170991853333334,0.0013575923225859583,0.009172072520000001,0.004834646666666667,0.005549173333333333,0.00781285952,0.010528043520000002
"timeout 1m sh -c ""cat K16_34.fact | ./factWrapper.sh > K16_34-fact.out""",0.01063350252,0.001017972397014772,0.01053103252,0.003132313333333333,0.00874984,0.009670640519999999,0.01169883452
"timeout 1m sh -c ""cat K16_35.fact | ./factWrapper.sh > K16_35-fact.out""",0.010353528186666667,0.000789018853760373,0.009928045520000001,0.00444498,0.007253173333333332,0.009868577520000001,0.01126396152
"timeout 1m sh -c ""cat K16_36.fact | ./factWrapper.sh > K16_36-fact.out""",0.010174945853333334,0.0018184855407556387,0.009935624520000002,0.00226198,0.009640506666666666,0.008487970520000002,0.01210124252
"timeout 1m sh -c ""cat K16_37.fact | ./factWrapper.sh > K16_37-fact.out""",0.012879417853333333,0.0016318692024869322,0.012895468520000002,0.004401646666666667,0.008958173333333333,0.01123958252,0.014503202520000001
"timeout 1m sh -c ""cat K16_38.fact | ./factWrapper.sh > K16_38-fact.out""",0.011561950520000003,0.0013240632886614596,0.012070681520000001,0.005226646666666665,0.00737684,0.010058970520000002,0.012556199520000002
"timeout 1m sh -c ""cat K16_39.fact | ./factWrapper.sh > K16_39-fact.out""",0.011482718186666666,0.0014387290422874387,0.01085508752,0.006305313333333333,0.00678684,0.010464429520000002,0.01312863752
"timeout 1m sh -c ""cat K16_40.fact | ./factWrapper.sh > K16_40-fact.out""",0.009529757853333333,0.0010606445331298952,0.01007162952,0.005837646666666666,0.005730173333333332,0.00830763952,0.01021000452
"timeout 1m sh -c ""cat K16_41.fact | ./factWrapper.sh > K16_41-fact.out""",0.01146746518666667,0.001852380925849037,0.012412282520000002,0.0036449800000000004,0.009649506666666667,0.00933318852,0.012656924520000001
"timeout 1m sh -c ""cat K16_42.fact | ./factWrapper.sh > K16_42-fact.out""",0.010052083186666668,0.0008764057668296894,0.010091801520000002,0.0037223133333333333,0.007807839999999999,0.00915649352,0.010907954520000002
"timeout 1m sh -c ""cat K16_43.fact | ./factWrapper.sh > K16_43-fact.out""",0.011189513853333333,0.0011402916308174574,0.01096537052,0.004222646666666666,0.008385173333333332,0.01017793752,0.012425233520000002
"timeout 1m sh -c ""cat K16_44.fact | ./factWrapper.sh > K16_44-fact.out""",0.010126870853333334,0.0013976214711123808,0.010593208520000001,0.00440298,0.006932506666666667,0.00855570252,0.011231701520000002
"timeout 1m sh -c ""cat K16_45.fact | ./factWrapper.sh > K16_45-fact.out""",0.010030308520000001,0.0018243656952724701,0.010273725520000002,0.004091313333333333,0.007527173333333334,0.00809645452,0.011720745520000003
"timeout 1m sh -c ""cat K16_46.fact | ./factWrapper.sh > K16_46-fact.out""",0.010548423520000001,0.00033423034644239027,0.01067102952,0.0053149799999999995,0.0066538399999999985,0.01017020452,0.010804036520000001
"timeout 1m sh -c ""cat K16_47.fact | ./factWrapper.sh > K16_47-fact.out""",0.010470175853333333,0.0016665200295112972,0.01129772552,0.00249198,0.009334839999999999,0.008551854519999999,0.01156094752
"timeout 1m sh -c ""cat K16_48.fact | ./factWrapper.sh > K16_48-fact.out""",0.012001482186666667,0.0010161493972449783,0.01222802952,0.006482979999999999,0.007090173333333334,0.010891179520000002,0.012885237520000002
"timeout 1m sh -c ""cat K16_49.fact | ./factWrapper.sh > K16_49-fact.out""",0.009435053853333335,0.0007777843718514353,0.009321514520000001,0.005170313333333333,0.005520173333333333,0.008720279520000002,0.01026336752
"timeout 1m sh -c ""cat K16_50.fact | ./factWrapper.sh > K16_50-fact.out""",0.010494998520000002,0.0012829564595819307,0.01047387252,0.0041853133333333336,0.008010173333333332,0.00922273552,0.011788387520000002
"timeout 1m sh -c ""cat K16_51.fact | ./factWrapper.sh > K16_51-fact.out""",0.010841259853333333,0.0011348170288025875,0.01047852052,0.00443998,0.007916173333333333,0.00993215952,0.01211309952
"timeout 1m sh -c ""cat K16_52.fact | ./factWrapper.sh > K16_52-fact.out""",0.010101900186666667,0.0015604529341554426,0.01068057352,0.003932313333333333,0.007411506666666667,0.008334772520000002,0.01129035452
"timeout 1m sh -c ""cat K16_53.fact | ./factWrapper.sh > K16_53-fact.out""",0.012639746853333335,0.0010470883634260929,0.01237522152,0.00614598,0.008217839999999999,0.011750288520000002,0.013793730520000002
"timeout 1m sh -c ""cat K16_54.fact | ./factWrapper.sh > K16_54-fact.out""",0.012549746186666669,0.0013145977966778797,0.012222706520000001,0.0056163133333333335,0.008482173333333334,0.01142954052,0.013996991520000002
"timeout 1m sh -c ""cat K16_55.fact | ./factWrapper.sh > K16_55-fact.out""",0.012564442520000002,0.000431482435235781,0.012549758520000003,0.0035656466666666668,0.010569506666666666,0.012140489520000002,0.013003079520000002
"timeout 1m sh -c ""cat K16_56.fact | ./factWrapper.sh > K16_56-fact.out""",0.010858101186666668,0.0021537361038322066,0.00972069352,0.005066313333333333,0.007391839999999999,0.00951152252,0.01334208752
"timeout 1m sh -c ""cat K16_57.fact | ./factWrapper.sh > K16_57-fact.out""",0.010988510853333334,0.0012220144067470469,0.011324159520000002,0.004338646666666667,0.008016506666666666,0.00963374752,0.012007625520000002
"timeout 1m sh -c ""cat K16_58.fact | ./factWrapper.sh > K16_58-fact.out""",0.011196082853333332,0.0016645827481060632,0.01161083252,0.0048706466666666665,0.007971173333333333,0.00936333952,0.01261407652
"timeout 1m sh -c ""cat K16_59.fact | ./factWrapper.sh > K16_59-fact.out""",0.011377231186666668,0.0023385061066335346,0.011060647520000001,0.005461313333333333,0.007415506666666666,0.009213144520000001,0.01385790152
"timeout 1m sh -c ""cat K16_60.fact | ./factWrapper.sh > K16_60-fact.out""",0.00834150552,0.001141495051690106,0.00853096452,0.0029306466666666666,0.007232173333333332,0.007117134520000001,0.00937641752
"timeout 1m sh -c ""cat K16_61.fact | ./factWrapper.sh > K16_61-fact.out""",0.009684417520000002,0.0011002480554643125,0.010049201520000002,0.003744646666666667,0.00738884,0.008448106520000002,0.010555944520000003
"timeout 1m sh -c ""cat K16_62.fact | ./factWrapper.sh > K16_62-fact.out""",0.010074928186666667,0.002911461529121128,0.008426474520000001,0.003041646666666667,0.008380506666666666,0.00836172352,0.013436586520000002
"timeout 1m sh -c ""cat K16_63.fact | ./factWrapper.sh > K16_63-fact.out""",0.010602132520000002,0.0012250688906649293,0.01012125752,0.0044069800000000004,0.007234506666666665,0.009690457520000001,0.011994682520000001
"timeout 1m sh -c ""cat K16_64.fact | ./factWrapper.sh > K16_64-fact.out""",0.010778540186666666,0.0010380692312251308,0.01037834252,0.00436998,0.008104506666666665,0.010000135520000002,0.011957142520000002
"timeout 1m sh -c ""cat K16_65.fact | ./factWrapper.sh > K16_65-fact.out""",0.012243359186666669,0.001385937901563536,0.01150211952,0.00629598,0.007545506666666667,0.01138566852,0.013842289520000002
"timeout 1m sh -c ""cat K16_66.fact | ./factWrapper.sh > K16_66-fact.out""",0.011477932853333336,0.0017735010621866948,0.012490857520000002,0.00448798,0.008475173333333334,0.00943010952,0.01251283152
"timeout 1m sh -c ""cat K16_67.fact | ./factWrapper.sh > K16_67-fact.out""",0.011442030853333333,0.0008070066175666299,0.01184924352,0.004802646666666666,0.008165506666666666,0.01051255052,0.01196429852
"timeout 1m sh -c ""cat K16_68.fact | ./factWrapper.sh > K16_68-fact.out""",0.009673755186666667,0.0010932050874841981,0.00969432052,0.0017756533333333335,0.009500173333333332,0.00857041252,0.01075653252
"timeout 1m sh -c ""cat K16_69.fact | ./factWrapper.sh > K16_69-fact.out""",0.010572590520000001,0.0005027867468311001,0.010648530520000001,0.005350646666666667,0.006784173333333333,0.01003615352,0.011033087520000002
"timeout 1m sh -c ""cat K16_70.fact | ./factWrapper.sh > K16_70-fact.out""",0.009094555186666667,0.0016627384515738892,0.009036973520000002,0.0030433133333333333,0.007431173333333332,0.00746135552,0.010785336520000001
"timeout 1m sh -c ""cat K16_71.fact | ./factWrapper.sh > K16_71-fact.out""",0.01145721352,0.0004676082300419869,0.01153220752,0.0047733133333333335,0.008282173333333333,0.010956640520000002,0.011882792520000001
"timeout 1m sh -c ""cat K16_72.fact | ./factWrapper.sh > K16_72-fact.out""",0.010083379853333335,0.001451387756228271,0.010655120520000002,0.00493698,0.006823506666666666,0.00843319252,0.011161826520000001
"timeout 1m sh -c ""cat K16_73.fact | ./factWrapper.sh > K16_73-fact.out""",0.009921519186666667,0.0010534411142756538,0.01035912352,0.003042313333333333,0.008197506666666665,0.008719805520000002,0.01068562852
"timeout 1m sh -c ""cat K16_74.fact | ./factWrapper.sh > K16_74-fact.out""",0.011305489853333335,0.00023470204248436717,0.01140757752,0.005117979999999999,0.007861506666666665,0.01103703252,0.011471859520000002
"timeout 1m sh -c ""cat K16_75.fact | ./factWrapper.sh > K16_75-fact.out""",0.010483635853333334,0.00023916397224568118,0.01056796052,0.0023113133333333333,0.009441506666666667,0.010213731520000002,0.01066921552
"timeout 1m sh -c ""cat K16_76.fact | ./factWrapper.sh > K16_76-fact.out""",0.008161011186666667,0.0006061997606287333,0.00843538052,0.0046353133333333334,0.004947839999999999,0.007466135520000001,0.008581517520000002
"timeout 1m sh -c ""cat K16_77.fact | ./factWrapper.sh > K16_77-fact.out""",0.010965465186666667,0.0002875390259605362,0.01084366652,0.0032999799999999997,0.009029506666666666,0.010758871520000001,0.011293857520000002
"timeout 1m sh -c ""cat K16_78.fact | ./factWrapper.sh > K16_78-fact.out""",0.008591929520000001,0.0012570098872821173,0.00921162952,0.004549646666666667,0.005492506666666667,0.00714539452,0.009418764520000001
"timeout 1m sh -c ""cat K16_79.fact | ./factWrapper.sh > K16_79-fact.out""",0.010127373520000002,0.002437277420262824,0.010070090520000002,0.0034346466666666663,0.00816284,0.00771924252,0.012592787520000003
"timeout 1m sh -c ""cat K16_80.fact | ./factWrapper.sh > K16_80-fact.out""",0.010615440853333333,0.0018193552700603406,0.011337466520000002,0.0036326466666666665,0.008633506666666665,0.00854590152,0.01196295452
"timeout 1m sh -c ""cat K16_81.fact | ./factWrapper.sh > K16_81-fact.out""",0.012074596186666668,0.002664311691194246,0.01078104852,0.0044459799999999996,0.009216173333333333,0.010304014520000002,0.015138725520000004
"timeout 1m sh -c ""cat K16_82.fact | ./factWrapper.sh > K16_82-fact.out""",0.01203121352,0.000859558792164329,0.01202949252,0.005349313333333334,0.008295839999999999,0.011172516520000002,0.012891631520000002
"timeout 1m sh -c ""cat K16_83.fact | ./factWrapper.sh > K16_83-fact.out""",0.012154806186666667,0.0013252269314231939,0.01230525952,0.004387646666666667,0.009163506666666666,0.01076077352,0.01339838552
"timeout 1m sh -c ""cat K16_84.fact | ./factWrapper.sh > K16_84-fact.out""",0.010200058520000001,0.0017008808148653454,0.01100240252,0.004338313333333333,0.007444506666666666,0.00824641152,0.011351361520000002
"timeout 1m sh -c ""cat K16_85.fact | ./factWrapper.sh > K16_85-fact.out""",0.010781985853333334,0.0021986170969683035,0.01154784452,0.00398598,0.00799184,0.00830286652,0.01249524652
"timeout 1m sh -c ""cat K16_86.fact | ./factWrapper.sh > K16_86-fact.out""",0.013360276853333334,0.002774172345423105,0.012241391520000002,0.0048176466666666655,0.010209173333333333,0.011320276520000002,0.016519162520000002
"timeout 1m sh -c ""cat K16_87.fact | ./factWrapper.sh > K16_87-fact.out""",0.012526677853333335,0.0015298817026323742,0.012493508520000002,0.004365313333333333,0.010026506666666666,0.011013650520000001,0.01407287452
"timeout 1m sh -c ""cat K16_88.fact | ./factWrapper.sh > K16_88-fact.out""",0.010562673520000001,0.001645377589064893,0.010396940520000002,0.0034453133333333334,0.008644173333333333,0.009006434520000002,0.012284645520000002
"timeout 1m sh -c ""cat K16_89.fact | ./factWrapper.sh > K16_89-fact.out""",0.010590005853333334,0.002347452981543258,0.01088279352,0.0047863133333333335,0.007121506666666666,0.008109893520000001,0.012777330520000001
"timeout 1m sh -c ""cat K16_90.fact | ./factWrapper.sh > K16_90-fact.out""",0.013124018520000003,0.001355525817374572,0.013685346520000002,0.006983313333333334,0.007718506666666666,0.011577995520000002,0.014108713520000003
"timeout 1m sh -c ""cat K16_91.fact | ./factWrapper.sh > K16_91-fact.out""",0.01215873452,0.0013815074532773982,0.011771474520000002,0.004148646666666666,0.009452173333333333,0.01101218352,0.013692545520000002
"timeout 1m sh -c ""cat K16_92.fact | ./factWrapper.sh > K16_92-fact.out""",0.011911539853333333,0.0027849963903417057,0.01261541552,0.005757313333333333,0.007616506666666666,0.008842135520000002,0.014277068520000002
"timeout 1m sh -c ""cat K16_93.fact | ./factWrapper.sh > K16_93-fact.out""",0.010874123853333334,0.0014589134685571092,0.011195402520000002,0.002995313333333333,0.009314506666666666,0.00928134852,0.01214562052
"timeout 1m sh -c ""cat K16_94.fact | ./factWrapper.sh > K16_94-fact.out""",0.009576237186666668,0.0014006646844631771,0.010029935520000002,0.00357098,0.007151506666666666,0.008004962520000002,0.010693813520000001
"timeout 1m sh -c ""cat K16_95.fact | ./factWrapper.sh > K16_95-fact.out""",0.00814131952,0.0007977461246994564,0.00838383652,0.0029369866666666667,0.006797173333333333,0.00725045852,0.008789663520000001
"timeout 1m sh -c ""cat K16_96.fact | ./factWrapper.sh > K16_96-fact.out""",0.010315155853333334,0.0011394202687636085,0.010778018520000002,0.003924646666666667,0.007922173333333333,0.00901714252,0.01115030652
"timeout 1m sh -c ""cat K16_97.fact | ./factWrapper.sh > K16_97-fact.out""",0.009773225186666666,0.0011073026880769018,0.00995170552,0.0029476466666666663,0.008281173333333332,0.008587523520000001,0.01078044652
"timeout 1m sh -c ""cat K16_98.fact | ./factWrapper.sh > K16_98-fact.out""",0.01055785852,0.002078271690179847,0.009408889520000002,0.00236298,0.009779173333333334,0.009307756520000002,0.01295692952
"timeout 1m sh -c ""cat K16_99.fact | ./factWrapper.sh > K16_99-fact.out""",0.012509196853333335,0.0009838842805697913,0.012211066520000001,0.0031203133333333327,0.011035173333333334,0.01170885852,0.013607665520000003
"timeout 1m sh -c ""cat K16_100.fact | ./factWrapper.sh > K16_100-fact.out""",0.00843402252,0.0011487079170750946,0.00794870152,0.00361298,0.006279173333333333,0.0076076285200000005,0.009745737520000002


==> benchmarks/K-32-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K32_1.cool | cool-coalg sat K > K32_1-cool.out""",0.008842848660000001,0.0017572417305627024,0.00852335366,0.004383273333333333,0.006996786666666667,0.00726727466,0.01073791766
"timeout 1m sh -c ""cat K32_2.cool | cool-coalg sat K > K32_2-cool.out""",0.010912457993333333,0.0008368127609933621,0.01096507866,0.0024756066666666667,0.010641119999999999,0.01005057666,0.01172171866
"timeout 1m sh -c ""cat K32_3.cool | cool-coalg sat K > K32_3-cool.out""",0.011845751993333334,0.0010919529199156595,0.01125922566,0.005837606666666666,0.007577786666666667,0.01117239666,0.013105633660000001
"timeout 1m sh -c ""cat K32_4.cool | cool-coalg sat K > K32_4-cool.out""",0.012528807326666667,0.002184749997189001,0.01246454266,0.006138606666666667,0.008153453333333333,0.01037689866,0.014744980660000002
"timeout 1m sh -c ""cat K32_5.cool | cool-coalg sat K > K32_5-cool.out""",0.012157460660000001,0.0014757819898674062,0.01184665166,0.006246273333333333,0.007415786666666667,0.01086183766,0.01376389266
"timeout 1m sh -c ""cat K32_6.cool | cool-coalg sat K > K32_6-cool.out""",0.011912851326666668,0.0021281209875402603,0.01234275466,0.006852273333333332,0.006482453333333332,0.00960259866,0.01379320066
"timeout 1m sh -c ""cat K32_7.cool | cool-coalg sat K > K32_7-cool.out""",0.012551878326666667,0.0031622417568987885,0.01293900266,0.006601606666666667,0.008035786666666668,0.00921389666,0.015502735660000001
"timeout 1m sh -c ""cat K32_8.cool | cool-coalg sat K > K32_8-cool.out""",0.012116288993333333,0.0032466551598927685,0.01275122066,0.005778273333333334,0.007417119999999999,0.00859907066,0.014998575660000001
"timeout 1m sh -c ""cat K32_9.cool | cool-coalg sat K > K32_9-cool.out""",0.014021472326666666,0.0019412421241978908,0.01304462266,0.007686939999999999,0.007688453333333334,0.01276268666,0.016257107660000002
"timeout 1m sh -c ""cat K32_10.cool | cool-coalg sat K > K32_10-cool.out""",0.011108390326666667,0.002005131064110856,0.01035960366,0.006696939999999999,0.006814453333333334,0.00958540666,0.01338016066
"timeout 1m sh -c ""cat K32_11.cool | cool-coalg sat K > K32_11-cool.out""",0.01058328366,0.0025615352097402445,0.00954389866,0.004252939999999999,0.008555786666666667,0.00870480566,0.01350114666
"timeout 1m sh -c ""cat K32_12.cool | cool-coalg sat K > K32_12-cool.out""",0.012032935326666666,0.0032135635346313496,0.01235633066,0.00455894,0.009500119999999999,0.00866990166,0.01507257366
"timeout 1m sh -c ""cat K32_13.cool | cool-coalg sat K > K32_13-cool.out""",0.009966370993333334,0.0014997308927071997,0.01008786466,0.004742273333333333,0.007017786666666667,0.00840958866,0.01140165966
"timeout 1m sh -c ""cat K32_14.cool | cool-coalg sat K > K32_14-cool.out""",0.012159304326666667,0.0024146473258333883,0.01155832866,0.004370273333333333,0.010440119999999999,0.01010190266,0.01481768166
"timeout 1m sh -c ""cat K32_15.cool | cool-coalg sat K > K32_15-cool.out""",0.013184460993333334,0.0007835201995956024,0.013435543660000002,0.005009606666666667,0.010182453333333332,0.012306176660000001,0.01381166266
"timeout 1m sh -c ""cat K32_16.cool | cool-coalg sat K > K32_16-cool.out""",0.011002264659999999,0.0030476369707786717,0.00928715166,0.0067906066666666666,0.005755119999999999,0.00919864066,0.01452100166
"timeout 1m sh -c ""cat K32_17.cool | cool-coalg sat K > K32_17-cool.out""",0.01195498666,0.0028649005326070232,0.01216081066,0.004754606666666667,0.008676119999999999,0.00899272466,0.014711424660000002
"timeout 1m sh -c ""cat K32_18.cool | cool-coalg sat K > K32_18-cool.out""",0.011921762993333335,0.0021205646536864506,0.01090141866,0.00656694,0.007662786666666665,0.01050425066,0.014359619660000001
"timeout 1m sh -c ""cat K32_19.cool | cool-coalg sat K > K32_19-cool.out""",0.01138248966,0.0021713460191565507,0.01180972266,0.005284606666666667,0.008693453333333332,0.00902928266,0.01330846366
"timeout 1m sh -c ""cat K32_20.cool | cool-coalg sat K > K32_20-cool.out""",0.012693966326666667,0.00281950647288215,0.01245329366,0.005360939999999999,0.00921612,0.01000251066,0.015626094660000003
"timeout 1m sh -c ""cat K32_21.cool | cool-coalg sat K > K32_21-cool.out""",0.012933930326666667,0.0037847161244315714,0.01489625866,0.0035536066666666667,0.011552453333333332,0.00857104666,0.01533448566
"timeout 1m sh -c ""cat K32_22.cool | cool-coalg sat K > K32_22-cool.out""",0.011418808660000002,0.0003496722026813111,0.01153134466,0.00471894,0.008691786666666668,0.01102672466,0.01169835666
"timeout 1m sh -c ""cat K32_23.cool | cool-coalg sat K > K32_23-cool.out""",0.011113291326666669,0.00333065037900773,0.00969170966,0.0060249399999999995,0.00671012,0.00872931866,0.01491884566
"timeout 1m sh -c ""cat K32_24.cool | cool-coalg sat K > K32_24-cool.out""",0.012729915993333335,0.00433856756878193,0.014308211660000002,0.00413894,0.01026112,0.00782313466,0.016058401660000002
"timeout 1m sh -c ""cat K32_25.cool | cool-coalg sat K > K32_25-cool.out""",0.012487551326666667,0.003095516112954081,0.01163214966,0.00576794,0.008629119999999999,0.00990968466,0.015920819660000002
"timeout 1m sh -c ""cat K32_26.cool | cool-coalg sat K > K32_26-cool.out""",0.010107942326666668,0.002168279645934613,0.00888101066,0.0048562733333333335,0.007270453333333333,0.00883132466,0.01261149166
"timeout 1m sh -c ""cat K32_27.cool | cool-coalg sat K > K32_27-cool.out""",0.014323543326666669,0.0025144277967080976,0.01359105166,0.005228273333333333,0.010630786666666664,0.01225669666,0.017122881660000002
"timeout 1m sh -c ""cat K32_28.cool | cool-coalg sat K > K32_28-cool.out""",0.012078354326666667,0.0017073663583180776,0.011359061660000001,0.0045482733333333325,0.010166119999999999,0.010848326660000001,0.014027674660000001
"timeout 1m sh -c ""cat K32_29.cool | cool-coalg sat K > K32_29-cool.out""",0.010561143326666666,0.003098739914924344,0.00886409866,0.005349273333333334,0.0071704533333333325,0.00868162266,0.01413770866
"timeout 1m sh -c ""cat K32_30.cool | cool-coalg sat K > K32_30-cool.out""",0.011434739993333333,0.001253117935908801,0.01201342866,0.00420794,0.00919712,0.00999685566,0.01229393566
"timeout 1m sh -c ""cat K32_31.cool | cool-coalg sat K > K32_31-cool.out""",0.012396257993333333,0.0025845041691381224,0.01268803466,0.0065796066666666654,0.007274786666666667,0.00967824766,0.014822491660000001
"timeout 1m sh -c ""cat K32_32.cool | cool-coalg sat K > K32_32-cool.out""",0.011582324659999999,0.0033832107876925143,0.01204819166,0.006539606666666666,0.007005786666666666,0.00799032266,0.014708459660000001
"timeout 1m sh -c ""cat K32_33.cool | cool-coalg sat K > K32_33-cool.out""",0.010511285326666666,0.0013919757281663835,0.01044631266,0.00446294,0.007803119999999999,0.00915293366,0.01193460966
"timeout 1m sh -c ""cat K32_34.cool | cool-coalg sat K > K32_34-cool.out""",0.012654027659999999,0.0044360401694640925,0.01075822466,0.006093273333333334,0.008465786666666666,0.00948089766,0.017722960660000002
"timeout 1m sh -c ""cat K32_35.cool | cool-coalg sat K > K32_35-cool.out""",0.010016761993333333,0.0007931284379029245,0.00986051566,0.0038762733333333327,0.008267453333333332,0.00931338466,0.01087638566
"timeout 1m sh -c ""cat K32_36.cool | cool-coalg sat K > K32_36-cool.out""",0.012086059993333335,0.0032113885045008724,0.01120807366,0.005377273333333332,0.00839512,0.00940497766,0.015645128660000004
"timeout 1m sh -c ""cat K32_37.cool | cool-coalg sat K > K32_37-cool.out""",0.012620907326666667,0.003287757773766847,0.013680489660000001,0.006798273333333334,0.007573786666666668,0.00893401066,0.01524822166
"timeout 1m sh -c ""cat K32_38.cool | cool-coalg sat K > K32_38-cool.out""",0.01139957666,0.003457412872162219,0.01214118566,0.004449273333333333,0.009344786666666665,0.007631535659999999,0.014426008660000001
"timeout 1m sh -c ""cat K32_39.cool | cool-coalg sat K > K32_39-cool.out""",0.012069847993333334,0.003292765622371312,0.01210769366,0.005298606666666666,0.00884912,0.00875832266,0.01534352766
"timeout 1m sh -c ""cat K32_40.cool | cool-coalg sat K > K32_40-cool.out""",0.01256205666,0.0017810064706875713,0.013019041660000001,0.004961606666666666,0.009157453333333333,0.01059708566,0.014070042659999999
"timeout 1m sh -c ""cat K32_41.cool | cool-coalg sat K > K32_41-cool.out""",0.01241292966,0.001790102348833998,0.01307646466,0.004407606666666667,0.010031453333333332,0.01038579866,0.013776525659999999
"timeout 1m sh -c ""cat K32_42.cool | cool-coalg sat K > K32_42-cool.out""",0.013080110326666667,0.0005385858286850226,0.012932970660000001,0.005579606666666666,0.010134453333333333,0.01263038566,0.013676974659999999
"timeout 1m sh -c ""cat K32_43.cool | cool-coalg sat K > K32_43-cool.out""",0.014075691993333334,0.001954964021847036,0.013911921660000002,0.007001273333333333,0.008823786666666666,0.01220776466,0.016107389660000002
"timeout 1m sh -c ""cat K32_44.cool | cool-coalg sat K > K32_44-cool.out""",0.00884338966,0.0013537485238806358,0.00910924266,0.00423294,0.0070601200000000005,0.007376436659999999,0.01004448966
"timeout 1m sh -c ""cat K32_45.cool | cool-coalg sat K > K32_45-cool.out""",0.01135572766,0.0021296630278114415,0.01126213366,0.00555094,0.0072224533333333325,0.00927440466,0.013530644659999999
"timeout 1m sh -c ""cat K32_46.cool | cool-coalg sat K > K32_46-cool.out""",0.01135340666,0.002345589672351923,0.01099220666,0.004802606666666666,0.008369786666666667,0.00920936866,0.01385864466
"timeout 1m sh -c ""cat K32_47.cool | cool-coalg sat K > K32_47-cool.out""",0.01192204566,0.0032462826974145372,0.01186858266,0.0027149400000000003,0.011209786666666666,0.00870282466,0.015194729660000001
"timeout 1m sh -c ""cat K32_48.cool | cool-coalg sat K > K32_48-cool.out""",0.010682808326666666,0.0018949421547425484,0.010284174660000001,0.00561194,0.0070254533333333315,0.00901889566,0.01274535466
"timeout 1m sh -c ""cat K32_49.cool | cool-coalg sat K > K32_49-cool.out""",0.01055429266,0.0018157880196964075,0.01080797366,0.005880606666666666,0.006240786666666667,0.00862500366,0.012229900660000001
"timeout 1m sh -c ""cat K32_50.cool | cool-coalg sat K > K32_50-cool.out""",0.01012981466,0.003648223975496982,0.00861976966,0.004780273333333334,0.007530786666666667,0.00747905366,0.014290620660000001
"timeout 1m sh -c ""cat K32_51.cool | cool-coalg sat K > K32_51-cool.out""",0.011412010993333332,0.002170748287085431,0.01217918766,0.005329606666666667,0.00829712,0.00896184866,0.01309499666
"timeout 1m sh -c ""cat K32_52.cool | cool-coalg sat K > K32_52-cool.out""",0.012496609993333333,0.0026001922233339467,0.01311388766,0.00545394,0.008959453333333334,0.00964332466,0.01473261766
"timeout 1m sh -c ""cat K32_53.cool | cool-coalg sat K > K32_53-cool.out""",0.011760077326666667,0.0019280239424774618,0.01238212266,0.006069606666666667,0.007789786666666666,0.00959781966,0.01330028966
"timeout 1m sh -c ""cat K32_54.cool | cool-coalg sat K > K32_54-cool.out""",0.00883227766,0.0017237287973382012,0.00963508666,0.005088273333333333,0.00595612,0.006853576659999999,0.01000816966
"timeout 1m sh -c ""cat K32_55.cool | cool-coalg sat K > K32_55-cool.out""",0.010695314326666669,0.0023075113332576133,0.009777740660000001,0.006398939999999999,0.006006786666666666,0.00898773266,0.013320469659999999
"timeout 1m sh -c ""cat K32_56.cool | cool-coalg sat K > K32_56-cool.out""",0.012325327660000001,0.002595725438684916,0.012691443660000001,0.0038946066666666664,0.010367119999999999,0.00956598166,0.014718557660000001
"timeout 1m sh -c ""cat K32_57.cool | cool-coalg sat K > K32_57-cool.out""",0.009890583326666667,0.0007997106681483828,0.00982314966,0.004624939999999999,0.007291119999999999,0.00912672466,0.01072187566
"timeout 1m sh -c ""cat K32_58.cool | cool-coalg sat K > K32_58-cool.out""",0.01320307232666667,0.0034690650929451207,0.013900998660000002,0.008315606666666668,0.006716786666666666,0.00943810466,0.016270113660000002
"timeout 1m sh -c ""cat K32_59.cool | cool-coalg sat K > K32_59-cool.out""",0.012587110993333333,0.0046457710192621795,0.00998441466,0.005577606666666666,0.00894412,0.00982611166,0.017950806660000002
"timeout 1m sh -c ""cat K32_60.cool | cool-coalg sat K > K32_60-cool.out""",0.012328752993333332,0.0031958883951274534,0.01239060266,0.00665094,0.007503786666666667,0.00910238866,0.015493267659999999
"timeout 1m sh -c ""cat K32_61.cool | cool-coalg sat K > K32_61-cool.out""",0.010439701993333333,0.0012318602601696894,0.00976367466,0.0055349399999999995,0.007210786666666667,0.00969387066,0.011861560660000001
"timeout 1m sh -c ""cat K32_62.cool | cool-coalg sat K > K32_62-cool.out""",0.011415052326666666,0.0008070462803645986,0.01159606866,0.003995273333333333,0.009204786666666668,0.01053286966,0.01211621866
"timeout 1m sh -c ""cat K32_63.cool | cool-coalg sat K > K32_63-cool.out""",0.012142595326666667,0.0014005219908356783,0.01209304766,0.0071632733333333335,0.006894453333333334,0.01076750466,0.013567233659999999
"timeout 1m sh -c ""cat K32_64.cool | cool-coalg sat K > K32_64-cool.out""",0.01139226632666667,0.00027526498313503904,0.01125244866,0.005020606666666667,0.008337786666666666,0.011214972660000001,0.01170937766
"timeout 1m sh -c ""cat K32_65.cool | cool-coalg sat K > K32_65-cool.out""",0.011408475326666667,0.0013110578006485195,0.01098464266,0.005071273333333333,0.00839112,0.010361762660000001,0.01287902066
"timeout 1m sh -c ""cat K32_66.cool | cool-coalg sat K > K32_66-cool.out""",0.011573244993333334,0.0008475910569563214,0.01108440666,0.004248273333333333,0.00936312,0.01108336966,0.012551958660000001
"timeout 1m sh -c ""cat K32_67.cool | cool-coalg sat K > K32_67-cool.out""",0.011403039660000001,0.00145207328494398,0.01164500366,0.00528994,0.00812712,0.00984518366,0.01271893166
"timeout 1m sh -c ""cat K32_68.cool | cool-coalg sat K > K32_68-cool.out""",0.010966048326666667,0.003846320177852376,0.00920365766,0.004759606666666667,0.0076271199999999985,0.00831671066,0.01537777666
"timeout 1m sh -c ""cat K32_69.cool | cool-coalg sat K > K32_69-cool.out""",0.01164020066,0.0034555773398475685,0.01259777666,0.005707273333333333,0.007358786666666668,0.007806818659999999,0.014516006659999999
"timeout 1m sh -c ""cat K32_70.cool | cool-coalg sat K > K32_70-cool.out""",0.009864922659999999,0.004034392662164777,0.00825108966,0.00517794,0.006147786666666666,0.00688726766,0.01445641066
"timeout 1m sh -c ""cat K32_71.cool | cool-coalg sat K > K32_71-cool.out""",0.010523221993333333,0.0021828506834892154,0.00992058466,0.004290606666666666,0.008163786666666667,0.00870499866,0.01294408266
"timeout 1m sh -c ""cat K32_72.cool | cool-coalg sat K > K32_72-cool.out""",0.01049789366,0.001937486117166521,0.00944647266,0.00515694,0.00715512,0.00931341766,0.012733790660000001
"timeout 1m sh -c ""cat K32_73.cool | cool-coalg sat K > K32_73-cool.out""",0.011703661993333335,0.0035970380236600703,0.01060803966,0.005704273333333333,0.007836786666666666,0.00878183466,0.015721111660000002
"timeout 1m sh -c ""cat K32_74.cool | cool-coalg sat K > K32_74-cool.out""",0.009704772993333334,0.0017440224283507178,0.00915320766,0.004174939999999999,0.007912786666666666,0.00830322266,0.01165788866
"timeout 1m sh -c ""cat K32_75.cool | cool-coalg sat K > K32_75-cool.out""",0.010705396993333333,0.0015324110138527896,0.01153348166,0.0033482733333333333,0.009708119999999999,0.00893710566,0.01164560366
"timeout 1m sh -c ""cat K32_76.cool | cool-coalg sat K > K32_76-cool.out""",0.016267980993333334,0.003337595201668463,0.017808185660000003,0.0075619400000000005,0.010636786666666667,0.01243840666,0.018557350660000003
"timeout 1m sh -c ""cat K32_77.cool | cool-coalg sat K > K32_77-cool.out""",0.012434907993333333,0.0017201981087462965,0.01316351566,0.004795939999999999,0.01012712,0.01047031366,0.01367089466
"timeout 1m sh -c ""cat K32_78.cool | cool-coalg sat K > K32_78-cool.out""",0.01073604566,0.0027690847197510944,0.00978701866,0.003958273333333334,0.008528119999999998,0.008566255660000001,0.01385486266
"timeout 1m sh -c ""cat K32_79.cool | cool-coalg sat K > K32_79-cool.out""",0.011909885993333334,0.0029957445925527983,0.01307186866,0.00833194,0.005553786666666667,0.008507222660000001,0.01415056666
"timeout 1m sh -c ""cat K32_80.cool | cool-coalg sat K > K32_80-cool.out""",0.01287272766,0.0003768357539976798,0.01287423266,0.005568606666666667,0.00923312,0.01249514166,0.01324880866
"timeout 1m sh -c ""cat K32_81.cool | cool-coalg sat K > K32_81-cool.out""",0.011687228326666667,0.0029152188437361493,0.01105199666,0.004635606666666666,0.008613453333333333,0.00914200266,0.01486768566
"timeout 1m sh -c ""cat K32_82.cool | cool-coalg sat K > K32_82-cool.out""",0.011298792660000001,0.0021307183566823193,0.01034936966,0.004638273333333334,0.008314786666666666,0.00980782166,0.013739186660000001
"timeout 1m sh -c ""cat K32_83.cool | cool-coalg sat K > K32_83-cool.out""",0.01168694766,0.0015619217793948579,0.01217332366,0.0033359400000000003,0.01022212,0.009939705660000001,0.01294781366
"timeout 1m sh -c ""cat K32_84.cool | cool-coalg sat K > K32_84-cool.out""",0.010973968326666667,0.0037545553633911623,0.00944902766,0.005185939999999999,0.007260786666666665,0.00822181166,0.015251065660000002
"timeout 1m sh -c ""cat K32_85.cool | cool-coalg sat K > K32_85-cool.out""",0.01100067266,0.0012044353424742233,0.011495827660000001,0.005603606666666666,0.007220119999999999,0.00962758166,0.01187860866
"timeout 1m sh -c ""cat K32_86.cool | cool-coalg sat K > K32_86-cool.out""",0.011591935659999998,0.0032438797051035965,0.01064664666,0.00472394,0.008178786666666667,0.00892569866,0.015203461659999999
"timeout 1m sh -c ""cat K32_87.cool | cool-coalg sat K > K32_87-cool.out""",0.009726462993333334,0.0003993230866670912,0.00985367566,0.0033816066666666664,0.008252786666666666,0.009279031660000001,0.01004668166
"timeout 1m sh -c ""cat K32_88.cool | cool-coalg sat K > K32_88-cool.out""",0.013126474993333333,0.0016021997970647535,0.01230772166,0.006331273333333334,0.008432453333333334,0.01209909266,0.014972610660000002
"timeout 1m sh -c ""cat K32_89.cool | cool-coalg sat K > K32_89-cool.out""",0.012536136993333334,0.002298195552690269,0.01359733966,0.00512294,0.009514453333333334,0.009899095660000001,0.01411197566
"timeout 1m sh -c ""cat K32_90.cool | cool-coalg sat K > K32_90-cool.out""",0.01252977466,0.0031926177573746595,0.014035542659999999,0.00466794,0.01000912,0.00886273466,0.01469104666
"timeout 1m sh -c ""cat K32_91.cool | cool-coalg sat K > K32_91-cool.out""",0.010589072993333332,0.0032946977096130286,0.01004213566,0.00355394,0.008524786666666668,0.00760206966,0.014123013660000001
"timeout 1m sh -c ""cat K32_92.cool | cool-coalg sat K > K32_92-cool.out""",0.013148179326666667,0.0016156862049347123,0.01281909166,0.005254606666666667,0.009788119999999999,0.01172237166,0.01490307466
"timeout 1m sh -c ""cat K32_93.cool | cool-coalg sat K > K32_93-cool.out""",0.011372793326666667,0.0034154532788147375,0.012025117660000001,0.004828273333333333,0.008016786666666666,0.007678222659999999,0.014415039660000002
"timeout 1m sh -c ""cat K32_94.cool | cool-coalg sat K > K32_94-cool.out""",0.012150273326666667,0.003464617005857983,0.01277844966,0.006158939999999999,0.0071447866666666665,0.00841454566,0.01525782466
"timeout 1m sh -c ""cat K32_95.cool | cool-coalg sat K > K32_95-cool.out""",0.013677606660000001,0.0016882436628777853,0.014127264660000001,0.00441894,0.010680453333333334,0.01181005966,0.015095495660000001
"timeout 1m sh -c ""cat K32_96.cool | cool-coalg sat K > K32_96-cool.out""",0.011394446326666667,0.0015232424031224752,0.01225110266,0.005694273333333333,0.007858453333333333,0.00963575266,0.01229648366
"timeout 1m sh -c ""cat K32_97.cool | cool-coalg sat K > K32_97-cool.out""",0.010813030326666667,0.002592620585955518,0.00986736566,0.005144273333333334,0.007571120000000001,0.00882599066,0.01374573466
"timeout 1m sh -c ""cat K32_98.cool | cool-coalg sat K > K32_98-cool.out""",0.011379430993333333,0.0026210070020441256,0.01270514266,0.005594606666666666,0.007952453333333333,0.00836040366,0.01307274666
"timeout 1m sh -c ""cat K32_99.cool | cool-coalg sat K > K32_99-cool.out""",0.01201187466,0.0019472751352536198,0.01177609166,0.005046606666666666,0.008564786666666666,0.01019322666,0.014066305660000002
"timeout 1m sh -c ""cat K32_100.cool | cool-coalg sat K > K32_100-cool.out""",0.013002505326666665,0.002012857946834881,0.01246216166,0.004774273333333333,0.010045453333333332,0.01131496966,0.01523038466


==> benchmarks/K-32-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K32_1.fact | ./factWrapper.sh > K32_1-fact.out""",0.01482487692,0.0003479786906636665,0.01464523092,0.007163913333333333,0.009240053333333333,0.014603436920000002,0.01522596292
"timeout 1m sh -c ""cat K32_2.fact | ./factWrapper.sh > K32_2-fact.out""",0.012120321586666668,0.0007017671513724005,0.012018572920000001,0.006236579999999999,0.00733872,0.011474982920000001,0.012867408920000002
"timeout 1m sh -c ""cat K32_3.fact | ./factWrapper.sh > K32_3-fact.out""",0.010992105920000002,0.00039276506826218583,0.010775312920000002,0.005432579999999999,0.007226386666666665,0.010755516920000001,0.01144548792
"timeout 1m sh -c ""cat K32_4.fact | ./factWrapper.sh > K32_4-fact.out""",0.013331588586666667,0.000928579238390205,0.013324167920000001,0.00603658,0.008952719999999999,0.01240674192,0.01426385592
"timeout 1m sh -c ""cat K32_5.fact | ./factWrapper.sh > K32_5-fact.out""",0.011423581253333334,0.0012548064827073277,0.010722078920000001,0.0035079133333333332,0.009230386666666666,0.01067639792,0.012872266920000002
"timeout 1m sh -c ""cat K32_6.fact | ./factWrapper.sh > K32_6-fact.out""",0.011221347253333335,0.0023851789741326187,0.012178158920000001,0.0070879133333333335,0.00551672,0.008506322920000002,0.012979559920000001
"timeout 1m sh -c ""cat K32_7.fact | ./factWrapper.sh > K32_7-fact.out""",0.011031230253333335,0.0008602830287355054,0.011242079920000002,0.005219913333333333,0.007153386666666667,0.01008512492,0.011766485920000002
"timeout 1m sh -c ""cat K32_8.fact | ./factWrapper.sh > K32_8-fact.out""",0.008727366253333334,0.0011600611323832604,0.009128503920000001,0.00451858,0.005242053333333333,0.007419973920000001,0.00963362092
"timeout 1m sh -c ""cat K32_9.fact | ./factWrapper.sh > K32_9-fact.out""",0.014235629920000001,0.0018025122169696946,0.014449594920000001,0.004332246666666667,0.01153572,0.012335684920000001,0.015921609920000003
"timeout 1m sh -c ""cat K32_10.fact | ./factWrapper.sh > K32_10-fact.out""",0.011516564920000001,0.0011975281960041693,0.011131729920000001,0.004400246666666666,0.00853872,0.010558764920000002,0.012859199920000002
"timeout 1m sh -c ""cat K32_11.fact | ./factWrapper.sh > K32_11-fact.out""",0.010284104920000002,0.0012439065121989676,0.01078102992,0.004137246666666666,0.00759272,0.008868550920000001,0.011202733920000001
"timeout 1m sh -c ""cat K32_12.fact | ./factWrapper.sh > K32_12-fact.out""",0.01108142758666667,0.001107169247443828,0.011580016920000002,0.003813913333333333,0.008709386666666666,0.009812632920000001,0.01185163292
"timeout 1m sh -c ""cat K32_13.fact | ./factWrapper.sh > K32_13-fact.out""",0.010653952586666668,0.0013551273011353333,0.010133122920000001,0.00497858,0.007196386666666665,0.009636508920000002,0.01219222592
"timeout 1m sh -c ""cat K32_14.fact | ./factWrapper.sh > K32_14-fact.out""",0.012113858586666667,0.000761257454531864,0.012509098920000001,0.004450246666666666,0.009198053333333333,0.011236273920000001,0.01259620292
"timeout 1m sh -c ""cat K32_15.fact | ./factWrapper.sh > K32_15-fact.out""",0.013969474586666667,0.0020672196051124627,0.013684971920000002,0.005974246666666666,0.009504053333333333,0.012059241920000002,0.01616420992
"timeout 1m sh -c ""cat K32_16.fact | ./factWrapper.sh > K32_16-fact.out""",0.010977309920000003,0.0014101063046185565,0.01075932492,0.004952246666666667,0.007518386666666666,0.00968888992,0.012483714920000001
"timeout 1m sh -c ""cat K32_17.fact | ./factWrapper.sh > K32_17-fact.out""",0.011826031920000002,0.0004834357106089699,0.011552833920000002,0.006106246666666666,0.007187719999999999,0.011541047920000002,0.012384213920000001
"timeout 1m sh -c ""cat K32_18.fact | ./factWrapper.sh > K32_18-fact.out""",0.010437400920000001,0.0023583742939963966,0.00994232192,0.005480246666666665,0.00617072,0.008365866920000001,0.013004013920000002
"timeout 1m sh -c ""cat K32_19.fact | ./factWrapper.sh > K32_19-fact.out""",0.012470698253333334,0.0013684215398832092,0.01258250592,0.006809913333333333,0.007068386666666666,0.01104980292,0.01377978592
"timeout 1m sh -c ""cat K32_20.fact | ./factWrapper.sh > K32_20-fact.out""",0.012129819253333333,0.0012145699699491724,0.011533102920000001,0.006758579999999999,0.0069957199999999995,0.011329028920000001,0.013527325920000001
"timeout 1m sh -c ""cat K32_21.fact | ./factWrapper.sh > K32_21-fact.out""",0.010090958586666669,0.0008813370689363603,0.010563977920000002,0.005947579999999998,0.005306386666666667,0.00907409992,0.010634797920000001
"timeout 1m sh -c ""cat K32_22.fact | ./factWrapper.sh > K32_22-fact.out""",0.012338365253333336,0.0017145705000845936,0.01326161292,0.007212913333333332,0.006475386666666666,0.010360013920000001,0.013393468920000002
"timeout 1m sh -c ""cat K32_23.fact | ./factWrapper.sh > K32_23-fact.out""",0.011583404253333334,0.0018543935898304694,0.011898064920000001,0.005143913333333333,0.008108053333333332,0.00959181192,0.013260335920000001
"timeout 1m sh -c ""cat K32_24.fact | ./factWrapper.sh > K32_24-fact.out""",0.010006704586666667,0.0004944483416316947,0.00988539492,0.004432579999999999,0.006909053333333334,0.00958420092,0.01055051792
"timeout 1m sh -c ""cat K32_25.fact | ./factWrapper.sh > K32_25-fact.out""",0.009558539920000001,0.0016221095620274847,0.009797320920000002,0.00222758,0.008876053333333333,0.007830274920000001,0.01104802392
"timeout 1m sh -c ""cat K32_26.fact | ./factWrapper.sh > K32_26-fact.out""",0.014360440586666667,0.0018901071623393028,0.01436374192,0.004422246666666667,0.011391053333333331,0.01246868492,0.01624889492
"timeout 1m sh -c ""cat K32_27.fact | ./factWrapper.sh > K32_27-fact.out""",0.01385671192,0.0010751172636652246,0.013337125920000002,0.005931913333333333,0.009473053333333332,0.01314008292,0.015092926920000001
"timeout 1m sh -c ""cat K32_28.fact | ./factWrapper.sh > K32_28-fact.out""",0.010963065253333334,0.0011674528308832585,0.010384919920000001,0.004770913333333333,0.007935386666666665,0.010197501920000001,0.012306773920000002
"timeout 1m sh -c ""cat K32_29.fact | ./factWrapper.sh > K32_29-fact.out""",0.01040868892,0.0009419118478753736,0.01074535692,0.00358458,0.008499386666666666,0.00934470492,0.011136004920000001
"timeout 1m sh -c ""cat K32_30.fact | ./factWrapper.sh > K32_30-fact.out""",0.009751883586666668,0.0035493479003704804,0.008975997920000001,0.005998913333333332,0.004990386666666666,0.006654661920000001,0.013624990920000002
"timeout 1m sh -c ""cat K32_31.fact | ./factWrapper.sh > K32_31-fact.out""",0.008811347253333336,0.0009740522165635339,0.008572316920000001,0.003273913333333333,0.006913719999999999,0.007979060920000001,0.009882663920000001
"timeout 1m sh -c ""cat K32_32.fact | ./factWrapper.sh > K32_32-fact.out""",0.010726760920000002,0.0025742341618747513,0.011895321920000002,0.00554758,0.00636172,0.007775513920000001,0.012509446920000002
"timeout 1m sh -c ""cat K32_33.fact | ./factWrapper.sh > K32_33-fact.out""",0.009275811253333334,0.001542998523521761,0.008661884920000001,0.003865246666666667,0.006421053333333333,0.008134269920000001,0.011031278920000002
"timeout 1m sh -c ""cat K32_34.fact | ./factWrapper.sh > K32_34-fact.out""",0.012348929253333335,0.0005842806033588088,0.012156939920000002,0.005039246666666666,0.008695719999999999,0.011884799920000001,0.013005047920000002
"timeout 1m sh -c ""cat K32_35.fact | ./factWrapper.sh > K32_35-fact.out""",0.010383790920000002,0.00023165311487005757,0.010457642920000001,0.004178246666666666,0.007382386666666667,0.01012421592,0.01056951392
"timeout 1m sh -c ""cat K32_36.fact | ./factWrapper.sh > K32_36-fact.out""",0.010508499253333336,0.0011401446531126354,0.011019121920000001,0.0027989133333333333,0.009198053333333333,0.009202293920000002,0.01130408192
"timeout 1m sh -c ""cat K32_37.fact | ./factWrapper.sh > K32_37-fact.out""",0.012141575253333335,0.00011456289143668368,0.012131097920000002,0.005547913333333332,0.007958053333333333,0.01203261092,0.012261016920000001
"timeout 1m sh -c ""cat K32_38.fact | ./factWrapper.sh > K32_38-fact.out""",0.010912529253333336,0.0031789370395480204,0.010903303920000001,0.004755913333333333,0.00699172,0.007738214920000002,0.014096068920000001
"timeout 1m sh -c ""cat K32_39.fact | ./factWrapper.sh > K32_39-fact.out""",0.010759405586666668,0.0012564532180444814,0.01116071792,0.005394913333333332,0.006606053333333333,0.009351319920000002,0.011766178920000002
"timeout 1m sh -c ""cat K32_40.fact | ./factWrapper.sh > K32_40-fact.out""",0.011156733920000002,0.0011192735004649228,0.011423032920000001,0.004053913333333333,0.008748386666666665,0.00992832792,0.012118840920000002
"timeout 1m sh -c ""cat K32_41.fact | ./factWrapper.sh > K32_41-fact.out""",0.009136735586666667,0.0007638184586040944,0.009355499920000001,0.0038419133333333333,0.00695972,0.00828740392,0.009767302920000002
"timeout 1m sh -c ""cat K32_42.fact | ./factWrapper.sh > K32_42-fact.out""",0.011036659253333336,0.0009114568650706037,0.010828055920000001,0.00421958,0.008372719999999998,0.010247586920000001,0.01203433492
"timeout 1m sh -c ""cat K32_43.fact | ./factWrapper.sh > K32_43-fact.out""",0.010897745920000002,0.0014326500880944375,0.010102854920000001,0.004988579999999999,0.007269053333333333,0.010038768920000002,0.012551613920000001
"timeout 1m sh -c ""cat K32_44.fact | ./factWrapper.sh > K32_44-fact.out""",0.00983127292,0.0010299679772065732,0.00930872792,0.0038559133333333326,0.007450386666666666,0.00916731892,0.01101777192
"timeout 1m sh -c ""cat K32_45.fact | ./factWrapper.sh > K32_45-fact.out""",0.009157024253333335,0.0009221725259284909,0.008963818920000002,0.003957913333333333,0.006337386666666667,0.008346760920000001,0.010160492920000002
"timeout 1m sh -c ""cat K32_46.fact | ./factWrapper.sh > K32_46-fact.out""",0.009312265253333334,0.0019086180615949155,0.00870042092,0.004594246666666667,0.006224053333333333,0.007784595920000002,0.01145177892
"timeout 1m sh -c ""cat K32_47.fact | ./factWrapper.sh > K32_47-fact.out""",0.010460718253333334,0.0017731230734498752,0.01020526692,0.0053755800000000005,0.006612719999999999,0.008829175920000001,0.01234771192
"timeout 1m sh -c ""cat K32_48.fact | ./factWrapper.sh > K32_48-fact.out""",0.009849445253333334,0.0019924559014132116,0.01084336592,0.004458246666666666,0.006580719999999999,0.007555550920000001,0.011149418920000001
"timeout 1m sh -c ""cat K32_49.fact | ./factWrapper.sh > K32_49-fact.out""",0.008573848253333334,0.0003563795444639507,0.00861875192,0.003078246666666666,0.006752386666666666,0.008197144920000001,0.00890564792
"timeout 1m sh -c ""cat K32_50.fact | ./factWrapper.sh > K32_50-fact.out""",0.007627867253333334,0.0009409438887799487,0.00812391192,0.002434913333333333,0.0063093866666666665,0.006542688920000001,0.00821700092
"timeout 1m sh -c ""cat K32_51.fact | ./factWrapper.sh > K32_51-fact.out""",0.0071960279200000005,0.0019030847280336726,0.006129032920000001,0.0015022466666666666,0.00680072,0.006065832920000002,0.00939321792
"timeout 1m sh -c ""cat K32_52.fact | ./factWrapper.sh > K32_52-fact.out""",0.007047002920000001,0.0016054924988853107,0.007004955920000002,0.002407913333333333,0.0058330533333333335,0.0054629469200000004,0.00867310592
"timeout 1m sh -c ""cat K32_53.fact | ./factWrapper.sh > K32_53-fact.out""",0.009601673253333335,0.0014429975845725923,0.009793224920000001,0.00475458,0.00619072,0.00807246692,0.010939327920000002
"timeout 1m sh -c ""cat K32_54.fact | ./factWrapper.sh > K32_54-fact.out""",0.009869181920000001,0.0005201362953842004,0.00964845792,0.0037779133333333327,0.007432053333333333,0.009495805920000001,0.010463281920000001
"timeout 1m sh -c ""cat K32_55.fact | ./factWrapper.sh > K32_55-fact.out""",0.008682128253333336,0.0019006948360508406,0.007612970920000002,0.003271913333333333,0.00713472,0.007556791920000002,0.010876621920000001
"timeout 1m sh -c ""cat K32_56.fact | ./factWrapper.sh > K32_56-fact.out""",0.00873945092,0.00026949996330983097,0.00869123892,0.0027235799999999998,0.007228719999999998,0.00849731092,0.009029802920000001
"timeout 1m sh -c ""cat K32_57.fact | ./factWrapper.sh > K32_57-fact.out""",0.00887051592,0.0010602533205739094,0.008573641920000001,0.005570913333333333,0.004495386666666666,0.00799034392,0.010047561920000002
"timeout 1m sh -c ""cat K32_58.fact | ./factWrapper.sh > K32_58-fact.out""",0.008346452920000002,0.002098299622364023,0.008711581920000001,0.004487579999999999,0.005105053333333334,0.00608955192,0.01023822492
"timeout 1m sh -c ""cat K32_59.fact | ./factWrapper.sh > K32_59-fact.out""",0.007648708920000001,0.0009071573312920973,0.00811656592,0.003336913333333333,0.005703053333333333,0.006603135920000001,0.008226424920000001
"timeout 1m sh -c ""cat K32_60.fact | ./factWrapper.sh > K32_60-fact.out""",0.00784972492,0.0007468051307329105,0.007640411920000001,0.0008545799999999999,0.00799272,0.007229909920000001,0.00867885292
"timeout 1m sh -c ""cat K32_61.fact | ./factWrapper.sh > K32_61-fact.out""",0.009373129586666668,0.0019298071829227743,0.01019083592,0.0035675799999999994,0.006977386666666666,0.00716909592,0.01075945692
"timeout 1m sh -c ""cat K32_62.fact | ./factWrapper.sh > K32_62-fact.out""",0.008421162253333335,0.0010496791767756152,0.00830552992,0.0035622466666666666,0.00598572,0.007434086920000001,0.00952386992
"timeout 1m sh -c ""cat K32_63.fact | ./factWrapper.sh > K32_63-fact.out""",0.009205272586666667,0.0010764291685412166,0.00874651692,0.004481246666666667,0.006066053333333334,0.00843422192,0.010435078920000002
"timeout 1m sh -c ""cat K32_64.fact | ./factWrapper.sh > K32_64-fact.out""",0.00973012592,0.002485980096293613,0.010860389920000001,0.005751246666666667,0.005392719999999999,0.00687982992,0.01145015792
"timeout 1m sh -c ""cat K32_65.fact | ./factWrapper.sh > K32_65-fact.out""",0.008149370586666668,0.0003696266623842684,0.00800764992,0.0043369133333333336,0.0049833866666666666,0.00787157592,0.008568885920000002
"timeout 1m sh -c ""cat K32_66.fact | ./factWrapper.sh > K32_66-fact.out""",0.009479016253333335,0.0012707215056629573,0.010100853920000001,0.0034732466666666656,0.007338386666666666,0.008017131920000002,0.010319062920000002
"timeout 1m sh -c ""cat K32_67.fact | ./factWrapper.sh > K32_67-fact.out""",0.011936038586666668,0.0037216056892860542,0.010085392920000002,0.006280913333333332,0.0069377200000000005,0.00950253992,0.01622018292
"timeout 1m sh -c ""cat K32_68.fact | ./factWrapper.sh > K32_68-fact.out""",0.010648368253333334,0.001473110649123253,0.010564511920000002,0.005824246666666667,0.006323386666666667,0.009218976920000002,0.01216161592
"timeout 1m sh -c ""cat K32_69.fact | ./factWrapper.sh > K32_69-fact.out""",0.008959407253333334,0.0009580156378808928,0.00907789292,0.0044862466666666665,0.005588053333333333,0.00794765992,0.009852668920000002
"timeout 1m sh -c ""cat K32_70.fact | ./factWrapper.sh > K32_70-fact.out""",0.008321484920000002,0.0017051493944587374,0.007829763920000002,0.0032049133333333334,0.006353053333333333,0.006916226920000001,0.01021846392
"timeout 1m sh -c ""cat K32_71.fact | ./factWrapper.sh > K32_71-fact.out""",0.01046397792,0.0014323328774000132,0.01012368192,0.004337246666666667,0.007229386666666666,0.00923243892,0.012035812920000001
"timeout 1m sh -c ""cat K32_72.fact | ./factWrapper.sh > K32_72-fact.out""",0.009429362253333335,0.001916779162578291,0.00857186792,0.0060552466666666666,0.004765386666666666,0.008091029920000001,0.011625188920000001
"timeout 1m sh -c ""cat K32_73.fact | ./factWrapper.sh > K32_73-fact.out""",0.01237615392,0.0009136594905515949,0.012293298920000001,0.005112579999999999,0.008902053333333333,0.011506743920000001,0.013328418920000001
"timeout 1m sh -c ""cat K32_74.fact | ./factWrapper.sh > K32_74-fact.out""",0.01244203892,0.00038687219623152047,0.012426055920000002,0.005431246666666667,0.008786053333333333,0.01206340592,0.012836654920000001
"timeout 1m sh -c ""cat K32_75.fact | ./factWrapper.sh > K32_75-fact.out""",0.012852710920000001,0.0003988562290462566,0.012785033920000001,0.005553246666666667,0.00907972,0.012492022920000002,0.013281075920000001
"timeout 1m sh -c ""cat K32_76.fact | ./factWrapper.sh > K32_76-fact.out""",0.013957101920000001,0.0009400079492892597,0.013803579920000001,0.0063099133333333335,0.009132386666666666,0.013103304920000001,0.01496442092
"timeout 1m sh -c ""cat K32_77.fact | ./factWrapper.sh > K32_77-fact.out""",0.010744947253333333,0.00022511730726519752,0.010788740920000001,0.0036932466666666657,0.008445386666666665,0.01050115092,0.01094494992
"timeout 1m sh -c ""cat K32_78.fact | ./factWrapper.sh > K32_78-fact.out""",0.014037874253333334,0.0009222137474253633,0.013971757920000003,0.00693758,0.008617053333333333,0.013150497920000002,0.01499136692
"timeout 1m sh -c ""cat K32_79.fact | ./factWrapper.sh > K32_79-fact.out""",0.014028267253333332,0.001937287798176185,0.01462440192,0.0067355800000000006,0.008891719999999999,0.011862968920000001,0.01559743092
"timeout 1m sh -c ""cat K32_80.fact | ./factWrapper.sh > K32_80-fact.out""",0.015674678586666668,0.0010183128161112037,0.01554645392,0.006038579999999999,0.011158053333333333,0.014726550920000003,0.01675103092
"timeout 1m sh -c ""cat K32_81.fact | ./factWrapper.sh > K32_81-fact.out""",0.01190826692,0.0012648168280680017,0.01166474892,0.00450758,0.008832053333333333,0.010782914920000001,0.013277136920000002
"timeout 1m sh -c ""cat K32_82.fact | ./factWrapper.sh > K32_82-fact.out""",0.015080343253333335,0.0015791568566429167,0.01458470192,0.00591558,0.010971053333333333,0.013808462920000002,0.016847864920000004
"timeout 1m sh -c ""cat K32_83.fact | ./factWrapper.sh > K32_83-fact.out""",0.010872137253333336,0.0010403839174272802,0.01071451592,0.004333913333333332,0.008104053333333333,0.00991955792,0.01198233792
"timeout 1m sh -c ""cat K32_84.fact | ./factWrapper.sh > K32_84-fact.out""",0.014024424586666667,0.00035763277925874307,0.014068391920000001,0.0062575799999999996,0.009444053333333332,0.013646840920000002,0.01435804092
"timeout 1m sh -c ""cat K32_85.fact | ./factWrapper.sh > K32_85-fact.out""",0.010036529586666667,0.0009172059449231311,0.009699882920000001,0.00488158,0.0064917199999999994,0.00933521592,0.011074489920000001
"timeout 1m sh -c ""cat K32_86.fact | ./factWrapper.sh > K32_86-fact.out""",0.018487198920000003,0.0016447405477275142,0.018407508920000003,0.008662913333333333,0.011656719999999997,0.016883751920000002,0.020170335920000004
"timeout 1m sh -c ""cat K32_87.fact | ./factWrapper.sh > K32_87-fact.out""",0.012513520586666667,0.001683716113887473,0.01267522792,0.004596579999999999,0.009677386666666666,0.010754784920000001,0.014110548920000002
"timeout 1m sh -c ""cat K32_88.fact | ./factWrapper.sh > K32_88-fact.out""",0.01052006892,0.0003811496967583737,0.010333290920000002,0.004454246666666666,0.007795053333333332,0.01026833392,0.010958581920000002
"timeout 1m sh -c ""cat K32_89.fact | ./factWrapper.sh > K32_89-fact.out""",0.011809363920000001,0.0013575414842549008,0.011595992920000001,0.005014246666666666,0.008585053333333334,0.010571142920000002,0.013260955920000001
"timeout 1m sh -c ""cat K32_90.fact | ./factWrapper.sh > K32_90-fact.out""",0.012800359920000002,0.0016039861912884414,0.01273763192,0.006154913333333334,0.008323386666666667,0.011228657920000001,0.014434789920000001
"timeout 1m sh -c ""cat K32_91.fact | ./factWrapper.sh > K32_91-fact.out""",0.012818649253333335,0.001272862300483572,0.012702498920000001,0.005990246666666667,0.00863772,0.011607842920000002,0.01414560592
"timeout 1m sh -c ""cat K32_92.fact | ./factWrapper.sh > K32_92-fact.out""",0.01432213758666667,0.00216267914022338,0.013809958920000002,0.0065509133333333325,0.009304386666666666,0.01246152292,0.016694930920000003
"timeout 1m sh -c ""cat K32_93.fact | ./factWrapper.sh > K32_93-fact.out""",0.011316308253333332,0.0012596607301985458,0.011269704920000002,0.005614246666666666,0.007377386666666666,0.010080595920000001,0.012598623920000001
"timeout 1m sh -c ""cat K32_94.fact | ./factWrapper.sh > K32_94-fact.out""",0.010918123920000002,0.0014417621282697783,0.010154926920000001,0.005788579999999999,0.006746053333333332,0.010018384920000001,0.012581059920000002
"timeout 1m sh -c ""cat K32_95.fact | ./factWrapper.sh > K32_95-fact.out""",0.009525152920000002,0.0027192251746475504,0.008552419920000002,0.005168913333333333,0.005356053333333333,0.007426073920000002,0.012596964920000002
"timeout 1m sh -c ""cat K32_96.fact | ./factWrapper.sh > K32_96-fact.out""",0.008646117920000002,0.0007700927877385943,0.00883740092,0.005511246666666666,0.00427472,0.007798411920000001,0.009302540920000001
"timeout 1m sh -c ""cat K32_97.fact | ./factWrapper.sh > K32_97-fact.out""",0.009484676920000002,0.0008465530112190258,0.009408358920000002,0.00299658,0.008087719999999998,0.008678866920000002,0.010366804920000002
"timeout 1m sh -c ""cat K32_98.fact | ./factWrapper.sh > K32_98-fact.out""",0.01049385658666667,0.001314680706701188,0.010854126920000002,0.0044215800000000005,0.00743572,0.00903659992,0.011590842920000002
"timeout 1m sh -c ""cat K32_99.fact | ./factWrapper.sh > K32_99-fact.out""",0.01364259892,0.0020830982096043853,0.012942911920000001,0.0061859133333333335,0.008979053333333332,0.01199942292,0.01598546192
"timeout 1m sh -c ""cat K32_100.fact | ./factWrapper.sh > K32_100-fact.out""",0.011679375253333334,0.0026565893343737444,0.011813136920000002,0.004504246666666666,0.008570053333333333,0.00895843192,0.014266556920000001


==> benchmarks/K-64-cool.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K64_1.cool | cool-coalg sat K > K64_1-cool.out""",0.012758454713333334,0.0015392307666956032,0.012501033380000002,0.0068159,0.007903273333333332,0.011364164380000001,0.014410166380000002
"timeout 1m sh -c ""cat K64_2.cool | cool-coalg sat K > K64_2-cool.out""",0.012064306046666667,0.003632528489531408,0.012193911380000002,0.006307233333333333,0.007436606666666666,0.008368709380000002,0.01563029738
"timeout 1m sh -c ""cat K64_3.cool | cool-coalg sat K > K64_3-cool.out""",0.012193273046666668,0.002873460989717162,0.013250362380000002,0.007648233333333333,0.006758606666666667,0.008940999380000002,0.01438845738
"timeout 1m sh -c ""cat K64_4.cool | cool-coalg sat K > K64_4-cool.out""",0.010321681380000001,0.0010867161196264647,0.010856105380000002,0.004506233333333332,0.00809294,0.009071237380000001,0.011037701380000002
"timeout 1m sh -c ""cat K64_5.cool | cool-coalg sat K > K64_5-cool.out""",0.013652804380000001,0.0015869777357363913,0.012874837380000002,0.005274899999999999,0.010087273333333332,0.012604925380000001,0.015478650380000004
"timeout 1m sh -c ""cat K64_6.cool | cool-coalg sat K > K64_6-cool.out""",0.011720751713333333,0.001077673236951876,0.011280390380000001,0.0065249,0.007761606666666666,0.010932993380000002,0.012948871380000003
"timeout 1m sh -c ""cat K64_7.cool | cool-coalg sat K > K64_7-cool.out""",0.012105849380000004,0.0021830106555651534,0.013357820380000003,0.004861233333333333,0.009436606666666668,0.009585144380000002,0.013374583380000003
"timeout 1m sh -c ""cat K64_8.cool | cool-coalg sat K > K64_8-cool.out""",0.011623734380000002,0.001905165692656678,0.012322684380000002,0.0020305666666666665,0.011682939999999998,0.009467810380000002,0.013080708380000002
"timeout 1m sh -c ""cat K64_9.cool | cool-coalg sat K > K64_9-cool.out""",0.01184406504666667,0.002039803657639953,0.011626276380000002,0.005289566666666666,0.008810273333333334,0.009921894380000002,0.013984024380000001
"timeout 1m sh -c ""cat K64_10.cool | cool-coalg sat K > K64_10-cool.out""",0.01103324204666667,0.0018720476369142789,0.010103982380000001,0.005198899999999999,0.007960273333333334,0.009807629380000002,0.013188114380000003
"timeout 1m sh -c ""cat K64_11.cool | cool-coalg sat K > K64_11-cool.out""",0.012165198713333337,0.0004297416475562186,0.011986455380000002,0.0071429,0.007519939999999999,0.011853676380000002,0.012655464380000002
"timeout 1m sh -c ""cat K64_12.cool | cool-coalg sat K > K64_12-cool.out""",0.010821781713333334,0.0007017449634107345,0.010429535380000002,0.005332566666666666,0.007449606666666666,0.010403858380000002,0.011631951380000002
"timeout 1m sh -c ""cat K64_13.cool | cool-coalg sat K > K64_13-cool.out""",0.010858765046666668,0.0020477347582158515,0.011862046380000001,0.0054939,0.006987940000000001,0.008502862380000002,0.012211386380000001
"timeout 1m sh -c ""cat K64_14.cool | cool-coalg sat K > K64_14-cool.out""",0.01144760304666667,0.0019434486644062242,0.010948973380000003,0.0055609,0.00792894,0.009802051380000001,0.013591784380000003
"timeout 1m sh -c ""cat K64_15.cool | cool-coalg sat K > K64_15-cool.out""",0.012580384713333337,0.002286405132583536,0.013616356380000003,0.006072233333333334,0.008675273333333332,0.009959372380000001,0.014165425380000003
"timeout 1m sh -c ""cat K64_16.cool | cool-coalg sat K > K64_16-cool.out""",0.012429075713333335,0.002684125573662555,0.012186206380000002,0.004561566666666667,0.009873606666666665,0.009874638380000002,0.015226382380000004
"timeout 1m sh -c ""cat K64_17.cool | cool-coalg sat K > K64_17-cool.out""",0.009936612046666668,0.0041554349610413025,0.007686480380000001,0.005893566666666667,0.0066259399999999994,0.007391484380000002,0.01473187138
"timeout 1m sh -c ""cat K64_18.cool | cool-coalg sat K > K64_18-cool.out""",0.01252832304666667,0.0014481523561412088,0.012243616380000003,0.005313233333333334,0.008762273333333332,0.011243668380000002,0.014097684380000003
"timeout 1m sh -c ""cat K64_19.cool | cool-coalg sat K > K64_19-cool.out""",0.01060070704666667,0.00212349496552837,0.009754551380000002,0.007790566666666666,0.005028273333333333,0.009030735380000002,0.013016834380000002
"timeout 1m sh -c ""cat K64_20.cool | cool-coalg sat K > K64_20-cool.out""",0.009429413046666668,0.0011376660254056692,0.009219419380000001,0.005493233333333333,0.005716273333333333,0.008411373380000002,0.010657446380000001
"timeout 1m sh -c ""cat K64_21.cool | cool-coalg sat K > K64_21-cool.out""",0.010507454713333335,0.0020395208913529996,0.009807795380000001,0.005384566666666667,0.007214273333333333,0.008909849380000001,0.012804719380000001
"timeout 1m sh -c ""cat K64_22.cool | cool-coalg sat K > K64_22-cool.out""",0.009578507380000002,0.0028431909106584807,0.008473122380000002,0.003761233333333333,0.007332273333333333,0.007454013380000001,0.012808386380000002
"timeout 1m sh -c ""cat K64_23.cool | cool-coalg sat K > K64_23-cool.out""",0.014095020046666669,0.0025141845091731694,0.014936066380000002,0.007936899999999998,0.007646939999999999,0.011268129380000002,0.01608086438
"timeout 1m sh -c ""cat K64_24.cool | cool-coalg sat K > K64_24-cool.out""",0.013484180380000002,0.00248957304028703,0.012566048380000002,0.006358899999999998,0.008356273333333332,0.011584062380000001,0.016302430380000003
"timeout 1m sh -c ""cat K64_25.cool | cool-coalg sat K > K64_25-cool.out""",0.010265734046666669,0.0031886100698884983,0.011426102380000002,0.0067805666666666655,0.0061042733333333335,0.006659431380000002,0.012711668380000003
"timeout 1m sh -c ""cat K64_26.cool | cool-coalg sat K > K64_26-cool.out""",0.012781778380000003,0.0019419670226888518,0.012193853380000001,0.007636566666666666,0.006532273333333334,0.011201709380000003,0.014949772380000004
"timeout 1m sh -c ""cat K64_27.cool | cool-coalg sat K > K64_27-cool.out""",0.012712101380000002,0.003228192528141406,0.013113345380000002,0.006243899999999999,0.008498273333333332,0.009302043380000001,0.015720915380000002
"timeout 1m sh -c ""cat K64_28.cool | cool-coalg sat K > K64_28-cool.out""",0.012398193713333337,0.0020402833489592412,0.012369498380000002,0.006043233333333333,0.008573939999999999,0.010372409380000001,0.014452673380000003
"timeout 1m sh -c ""cat K64_29.cool | cool-coalg sat K > K64_29-cool.out""",0.010660931046666669,0.002007415489504934,0.011621089380000001,0.006436899999999999,0.005789273333333333,0.008353753380000002,0.012007950380000002
"timeout 1m sh -c ""cat K64_30.cool | cool-coalg sat K > K64_30-cool.out""",0.011160945713333335,0.001732121126518101,0.010601480380000002,0.005148899999999999,0.0077892733333333325,0.009777701380000002,0.013103655380000002
"timeout 1m sh -c ""cat K64_31.cool | cool-coalg sat K > K64_31-cool.out""",0.010509262380000002,0.0006272961039485264,0.010740855380000002,0.0044319,0.008468606666666665,0.009799097380000002,0.010987834380000002
"timeout 1m sh -c ""cat K64_32.cool | cool-coalg sat K > K64_32-cool.out""",0.01325532004666667,0.001004752711952715,0.013037334380000001,0.007219899999999999,0.00801494,0.012377454380000001,0.014351171380000003
"timeout 1m sh -c ""cat K64_33.cool | cool-coalg sat K > K64_33-cool.out""",0.010800830380000001,0.0017695896983866068,0.010975304380000002,0.0040825666666666665,0.008741273333333334,0.008950466380000001,0.012476720380000002
"timeout 1m sh -c ""cat K64_34.cool | cool-coalg sat K > K64_34-cool.out""",0.01055092638,0.001683013846629611,0.010875515380000002,0.005822899999999999,0.006622606666666667,0.008729259380000002,0.012048004380000001
"timeout 1m sh -c ""cat K64_35.cool | cool-coalg sat K > K64_35-cool.out""",0.011320379713333334,0.0029229539366540367,0.010104440380000001,0.007098899999999998,0.006366939999999999,0.009201670380000002,0.01465502838
"timeout 1m sh -c ""cat K64_36.cool | cool-coalg sat K > K64_36-cool.out""",0.012321309713333334,0.0034425063978837187,0.011599553380000002,0.005294566666666666,0.008454606666666666,0.009296903380000002,0.016067472380000003
"timeout 1m sh -c ""cat K64_37.cool | cool-coalg sat K > K64_37-cool.out""",0.011318036713333335,0.002749414869622322,0.010488456380000002,0.005946899999999999,0.007176273333333333,0.009078937380000002,0.014386716380000001
"timeout 1m sh -c ""cat K64_38.cool | cool-coalg sat K > K64_38-cool.out""",0.006930949713333336,0.00048776225705391904,0.006719499380000002,0.003934899999999999,0.0049152733333333335,0.006584592380000002,0.007488757380000002
"timeout 1m sh -c ""cat K64_39.cool | cool-coalg sat K > K64_39-cool.out""",0.011924183713333335,0.0015571932241254887,0.011955733380000002,0.004979233333333333,0.008916606666666667,0.010351455380000001,0.013465362380000002
"timeout 1m sh -c ""cat K64_40.cool | cool-coalg sat K > K64_40-cool.out""",0.012644199046666667,0.0014341040358538612,0.013080749380000001,0.005577566666666666,0.00924994,0.011042550380000002,0.013809297380000002
"timeout 1m sh -c ""cat K64_41.cool | cool-coalg sat K > K64_41-cool.out""",0.013327124046666668,0.0012470785052242437,0.012682594380000002,0.006327233333333332,0.009150606666666667,0.012534202380000001,0.014764575380000002
"timeout 1m sh -c ""cat K64_42.cool | cool-coalg sat K > K64_42-cool.out""",0.012845027713333337,0.0018145637334988632,0.013691560380000002,0.005377899999999999,0.009609606666666666,0.010761888380000003,0.014081634380000003
"timeout 1m sh -c ""cat K64_43.cool | cool-coalg sat K > K64_43-cool.out""",0.01224352738,0.0006574344689632572,0.012371136380000002,0.003791566666666666,0.010372606666666666,0.011531643380000001,0.012827802380000001
"timeout 1m sh -c ""cat K64_44.cool | cool-coalg sat K > K64_44-cool.out""",0.01005763638,0.0022563440419610214,0.009842693380000002,0.004354233333333333,0.007299939999999999,0.007916455380000001,0.012413760380000001
"timeout 1m sh -c ""cat K64_45.cool | cool-coalg sat K > K64_45-cool.out""",0.012389233380000003,0.003063232239316667,0.011375576380000002,0.006404899999999999,0.00773194,0.009961310380000001,0.015830813380000003
"timeout 1m sh -c ""cat K64_46.cool | cool-coalg sat K > K64_46-cool.out""",0.01091175238,0.00371169502087429,0.009103293380000002,0.0062819,0.006101273333333333,0.008450898380000002,0.01518106538
"timeout 1m sh -c ""cat K64_47.cool | cool-coalg sat K > K64_47-cool.out""",0.012760223713333333,0.0020472542414029424,0.012890533380000001,0.006044899999999999,0.008240273333333333,0.010650927380000001,0.014739210380000003
"timeout 1m sh -c ""cat K64_48.cool | cool-coalg sat K > K64_48-cool.out""",0.011002931380000002,0.0022068241224096224,0.010545691380000001,0.0060069,0.007102939999999999,0.009060544380000002,0.013402558380000002
"timeout 1m sh -c ""cat K64_49.cool | cool-coalg sat K > K64_49-cool.out""",0.012845630380000002,0.003247055920329523,0.013568668380000003,0.0057379,0.008481273333333332,0.009298003380000001,0.015670219380000003
"timeout 1m sh -c ""cat K64_50.cool | cool-coalg sat K > K64_50-cool.out""",0.010901387380000002,0.0014268491659958308,0.011086328380000001,0.005848566666666666,0.0071362733333333326,0.009391085380000002,0.012226748380000001
"timeout 1m sh -c ""cat K64_51.cool | cool-coalg sat K > K64_51-cool.out""",0.011211974380000003,0.00020087672403491604,0.011313331380000001,0.0036255666666666665,0.009831939999999999,0.010980612380000003,0.011341979380000002
"timeout 1m sh -c ""cat K64_52.cool | cool-coalg sat K > K64_52-cool.out""",0.012538318713333335,0.0033388851921960917,0.014274986380000004,0.0033852333333333332,0.010937273333333332,0.008689021380000002,0.01465094838
"timeout 1m sh -c ""cat K64_53.cool | cool-coalg sat K > K64_53-cool.out""",0.010802573046666668,0.0010672012706056588,0.010589314380000003,0.005094899999999999,0.007696939999999999,0.009858103380000002,0.011960301380000002
"timeout 1m sh -c ""cat K64_54.cool | cool-coalg sat K > K64_54-cool.out""",0.011006681713333334,0.001786837769059165,0.010893346380000002,0.0042009,0.008464606666666666,0.009279209380000002,0.012847489380000002
"timeout 1m sh -c ""cat K64_55.cool | cool-coalg sat K > K64_55-cool.out""",0.013153744713333337,0.00270452133750953,0.014079125380000002,0.008394233333333332,0.00629994,0.010107996380000001,0.015274112380000003
"timeout 1m sh -c ""cat K64_56.cool | cool-coalg sat K > K64_56-cool.out""",0.012118681380000001,0.0008325068754653021,0.012527145380000002,0.004945566666666666,0.00873494,0.011160834380000002,0.012668064380000002
"timeout 1m sh -c ""cat K64_57.cool | cool-coalg sat K > K64_57-cool.out""",0.012865248713333334,0.0036270903226517984,0.012728644380000003,0.006172233333333333,0.008537606666666666,0.009308390380000002,0.01655871138
"timeout 1m sh -c ""cat K64_58.cool | cool-coalg sat K > K64_58-cool.out""",0.014509932046666668,0.0006510128107590005,0.014885348380000003,0.0081739,0.007434273333333332,0.013758207380000002,0.014886240380000002
"timeout 1m sh -c ""cat K64_59.cool | cool-coalg sat K > K64_59-cool.out""",0.015958983380000003,0.002720596431932344,0.01744026438,0.008542899999999999,0.00911494,0.012819176380000002,0.017617509380000004
"timeout 1m sh -c ""cat K64_60.cool | cool-coalg sat K > K64_60-cool.out""",0.013069158713333334,0.0005895771615830562,0.01327110838,0.0062479,0.008820273333333331,0.012405144380000002,0.013531223380000002
"timeout 1m sh -c ""cat K64_61.cool | cool-coalg sat K > K64_61-cool.out""",0.010798304713333337,0.003614495135955965,0.009070995380000002,0.0046329,0.008269939999999998,0.008371537380000002,0.014952381380000001
"timeout 1m sh -c ""cat K64_62.cool | cool-coalg sat K > K64_62-cool.out""",0.009571719713333336,0.0008416334843305206,0.009247787380000002,0.003943233333333333,0.0078022733333333325,0.008940182380000002,0.010527189380000001
"timeout 1m sh -c ""cat K64_63.cool | cool-coalg sat K > K64_63-cool.out""",0.011917449713333335,0.003496768368449695,0.011710615380000003,0.005851899999999999,0.008033606666666667,0.008528689380000001,0.015513044380000004
"timeout 1m sh -c ""cat K64_64.cool | cool-coalg sat K > K64_64-cool.out""",0.010484131713333336,0.002654380007964258,0.011918145380000002,0.0060849,0.00583594,0.007421184380000001,0.012113065380000001
"timeout 1m sh -c ""cat K64_65.cool | cool-coalg sat K > K64_65-cool.out""",0.00994630204666667,0.002337751568551572,0.008904277380000002,0.003992566666666667,0.0073782733333333335,0.008310761380000002,0.012623867380000002
"timeout 1m sh -c ""cat K64_66.cool | cool-coalg sat K > K64_66-cool.out""",0.012442519380000001,0.0020670864349351717,0.01360456338,0.004622566666666666,0.010057273333333333,0.010055926380000002,0.013667068380000001
"timeout 1m sh -c ""cat K64_67.cool | cool-coalg sat K > K64_67-cool.out""",0.011227400046666669,0.0002151446762746717,0.011311399380000002,0.006530566666666665,0.007010273333333333,0.010982927380000002,0.011387873380000002
"timeout 1m sh -c ""cat K64_68.cool | cool-coalg sat K > K64_68-cool.out""",0.010714486046666668,0.0018513022314339531,0.011104337380000003,0.006238899999999999,0.00656294,0.008699304380000002,0.012339816380000002
"timeout 1m sh -c ""cat K64_69.cool | cool-coalg sat K > K64_69-cool.out""",0.01077354604666667,0.0024154937310318847,0.009400815380000002,0.004381233333333332,0.007727273333333333,0.009357218380000002,0.013562604380000003
"timeout 1m sh -c ""cat K64_70.cool | cool-coalg sat K > K64_70-cool.out""",0.013476041713333336,0.0011565521764353448,0.013750838380000002,0.005995233333333333,0.009777606666666666,0.012206840380000002,0.014470446380000002
"timeout 1m sh -c ""cat K64_71.cool | cool-coalg sat K > K64_71-cool.out""",0.011400754380000003,0.00260834002116231,0.011770662380000001,0.004734899999999999,0.009033606666666666,0.008627207380000002,0.013804393380000002
"timeout 1m sh -c ""cat K64_72.cool | cool-coalg sat K > K64_72-cool.out""",0.01363395304666667,0.0038624810177211658,0.01543016938,0.0059869,0.009228273333333334,0.009200457380000002,0.016271232380000004
"timeout 1m sh -c ""cat K64_73.cool | cool-coalg sat K > K64_73-cool.out""",0.011848380380000002,0.0012839884374444349,0.012298385380000002,0.0068205666666666664,0.006958606666666666,0.010399961380000001,0.012846794380000002
"timeout 1m sh -c ""cat K64_74.cool | cool-coalg sat K > K64_74-cool.out""",0.012469315713333337,0.003606090844293074,0.012127223380000001,0.005364233333333333,0.008933273333333332,0.009046461380000002,0.016234262380000003
"timeout 1m sh -c ""cat K64_75.cool | cool-coalg sat K > K64_75-cool.out""",0.008859463046666669,0.000906638164178705,0.008489698380000002,0.003001566666666667,0.00838794,0.008196142380000002,0.009892548380000001
"timeout 1m sh -c ""cat K64_76.cool | cool-coalg sat K > K64_76-cool.out""",0.011889978046666668,0.003332361005666453,0.012239960380000001,0.004759566666666666,0.008777273333333334,0.008396438380000001,0.01503353538
"timeout 1m sh -c ""cat K64_77.cool | cool-coalg sat K > K64_77-cool.out""",0.01287296704666667,0.0031064975479567565,0.014280464380000003,0.007363566666666666,0.007480939999999999,0.009311852380000001,0.015026584380000003
"timeout 1m sh -c ""cat K64_78.cool | cool-coalg sat K > K64_78-cool.out""",0.010787983046666666,0.002611199259690524,0.009712691380000001,0.005309899999999999,0.007104273333333332,0.008886126380000001,0.013765131380000004
"timeout 1m sh -c ""cat K64_79.cool | cool-coalg sat K > K64_79-cool.out""",0.01119164704666667,0.0021684545326707523,0.010578063380000002,0.0050688999999999994,0.00814294,0.009396099380000002,0.013600778380000001
"timeout 1m sh -c ""cat K64_80.cool | cool-coalg sat K > K64_80-cool.out""",0.011158696713333334,0.0007066687747525951,0.010921991380000003,0.004095566666666666,0.009052606666666666,0.010600766380000001,0.011953332380000002
"timeout 1m sh -c ""cat K64_81.cool | cool-coalg sat K > K64_81-cool.out""",0.010434593713333334,0.0028659320157080363,0.009164757380000001,0.0067092333333333325,0.005165273333333333,0.008422966380000002,0.01371605738
"timeout 1m sh -c ""cat K64_82.cool | cool-coalg sat K > K64_82-cool.out""",0.01370104804666667,0.003159548434773762,0.012011523380000002,0.0061542333333333326,0.009125939999999999,0.011745475380000002,0.01734614538
"timeout 1m sh -c ""cat K64_83.cool | cool-coalg sat K > K64_83-cool.out""",0.012465800713333336,0.0024686771912840965,0.012696454380000001,0.0054569,0.009169273333333334,0.009889891380000002,0.014811056380000003
"timeout 1m sh -c ""cat K64_84.cool | cool-coalg sat K > K64_84-cool.out""",0.013714272713333336,0.0009548308721508395,0.013870489380000003,0.007012566666666667,0.008346606666666668,0.012690966380000002,0.01458136238
"timeout 1m sh -c ""cat K64_85.cool | cool-coalg sat K > K64_85-cool.out""",0.012747029380000002,0.00035469382011955083,0.012685668380000003,0.0062999,0.008561606666666667,0.012427019380000001,0.013128400380000002
"timeout 1m sh -c ""cat K64_86.cool | cool-coalg sat K > K64_86-cool.out""",0.011269159380000003,0.0011405747289270443,0.010636118380000002,0.006927566666666667,0.006860606666666667,0.010585502380000002,0.012585857380000003
"timeout 1m sh -c ""cat K64_87.cool | cool-coalg sat K > K64_87-cool.out""",0.01094562404666667,0.0011982145760231478,0.010689241380000002,0.0033792333333333333,0.009103273333333333,0.009896352380000003,0.012251278380000001
"timeout 1m sh -c ""cat K64_88.cool | cool-coalg sat K > K64_88-cool.out""",0.01010038004666667,0.003767233690591325,0.008328281380000002,0.0041159,0.007543273333333333,0.0075459643800000024,0.014426894380000003
"timeout 1m sh -c ""cat K64_89.cool | cool-coalg sat K > K64_89-cool.out""",0.013394087380000003,0.0029023085191211156,0.011962568380000002,0.0064082333333333324,0.008553606666666666,0.011485640380000002,0.016734053380000002
"timeout 1m sh -c ""cat K64_90.cool | cool-coalg sat K > K64_90-cool.out""",0.011927758380000002,0.0025870053956938326,0.012516111380000002,0.0052198999999999995,0.008455273333333332,0.009097250380000001,0.014169913380000003
"timeout 1m sh -c ""cat K64_91.cool | cool-coalg sat K > K64_91-cool.out""",0.010813368713333334,0.0009228546011096948,0.010792171380000002,0.0045089,0.00839494,0.009901295380000001,0.011746639380000002
"timeout 1m sh -c ""cat K64_92.cool | cool-coalg sat K > K64_92-cool.out""",0.013307732713333334,0.003421075093508813,0.012830908380000002,0.006702899999999999,0.008336273333333333,0.010150083380000001,0.01694220638
"timeout 1m sh -c ""cat K64_93.cool | cool-coalg sat K > K64_93-cool.out""",0.01331434604666667,0.003836116925869484,0.014537887380000003,0.006471899999999999,0.008991939999999999,0.009015706380000002,0.016389444380000003
"timeout 1m sh -c ""cat K64_94.cool | cool-coalg sat K > K64_94-cool.out""",0.011285356380000002,0.0033628724164599237,0.009459585380000001,0.005401233333333334,0.007635273333333334,0.009230274380000002,0.015166209380000004
"timeout 1m sh -c ""cat K64_95.cool | cool-coalg sat K > K64_95-cool.out""",0.012815581380000001,0.0019801146193993424,0.012988831380000001,0.005327566666666666,0.008903939999999999,0.010754534380000002,0.014703378380000003
"timeout 1m sh -c ""cat K64_96.cool | cool-coalg sat K > K64_96-cool.out""",0.011656179713333334,0.0028485877107914965,0.011562391380000002,0.006613233333333333,0.007112273333333333,0.008855644380000001,0.014550503380000003
"timeout 1m sh -c ""cat K64_97.cool | cool-coalg sat K > K64_97-cool.out""",0.010910844380000001,0.00197259203008833,0.010330568380000002,0.0040105666666666664,0.008770273333333333,0.009293476380000002,0.013108488380000002
"timeout 1m sh -c ""cat K64_98.cool | cool-coalg sat K > K64_98-cool.out""",0.013156419046666668,0.0012756592345047851,0.012995204380000002,0.006627566666666667,0.008114606666666668,0.011969030380000002,0.014505022380000003
"timeout 1m sh -c ""cat K64_99.cool | cool-coalg sat K > K64_99-cool.out""",0.010713996713333335,0.001846132090350074,0.010288584380000002,0.006026233333333332,0.00647194,0.009117705380000002,0.012735700380000003
"timeout 1m sh -c ""cat K64_100.cool | cool-coalg sat K > K64_100-cool.out""",0.012328318380000003,0.0010274536521011537,0.011851718380000003,0.0055275666666666666,0.009084273333333332,0.011625714380000002,0.013507522380000001


==> benchmarks/K-64-fact.csv <==
command,mean,stddev,median,user,system,min,max
"timeout 1m sh -c ""cat K64_1.fact | ./factWrapper.sh > K64_1-fact.out""",0.011557199213333333,0.0005551809312974764,0.01153322288,0.0038689333333333325,0.008987906666666665,0.01101439488,0.01212397988
"timeout 1m sh -c ""cat K64_2.fact | ./factWrapper.sh > K64_2-fact.out""",0.01234322188,0.000683885557869882,0.01259947088,0.005491599999999999,0.008208573333333333,0.01156821888,0.01286197588
"timeout 1m sh -c ""cat K64_3.fact | ./factWrapper.sh > K64_3-fact.out""",0.01665998654666667,0.002513448361024418,0.01742479688,0.007540266666666666,0.010586239999999998,0.013852973880000001,0.01870218888
"timeout 1m sh -c ""cat K64_4.fact | ./factWrapper.sh > K64_4-fact.out""",0.013356460879999999,0.0010746061212569928,0.01361186688,0.0037085999999999994,0.011014906666666666,0.01217716188,0.014280353879999999
"timeout 1m sh -c ""cat K64_5.fact | ./factWrapper.sh > K64_5-fact.out""",0.013822799213333334,0.0007402465047768429,0.01407458188,0.007048266666666666,0.008218906666666666,0.01298950488,0.01440431088
"timeout 1m sh -c ""cat K64_6.fact | ./factWrapper.sh > K64_6-fact.out""",0.014559013546666666,0.002010210785850662,0.014138389880000001,0.005781599999999999,0.01033024,0.01279239488,0.01674625588
"timeout 1m sh -c ""cat K64_7.fact | ./factWrapper.sh > K64_7-fact.out""",0.01304672754666667,0.0019687230837713916,0.01250955188,0.0049049333333333325,0.009823906666666667,0.01140234588,0.015228284880000002
"timeout 1m sh -c ""cat K64_8.fact | ./factWrapper.sh > K64_8-fact.out""",0.01732744488,0.0012584414474376634,0.01693119288,0.0066106,0.012189906666666667,0.01631482188,0.01873631988
"timeout 1m sh -c ""cat K64_9.fact | ./factWrapper.sh > K64_9-fact.out""",0.015321859546666665,0.0012881437729928798,0.01574917988,0.007147933333333333,0.00990024,0.01387435888,0.01634203988
"timeout 1m sh -c ""cat K64_10.fact | ./factWrapper.sh > K64_10-fact.out""",0.014026720880000001,0.0033369024785288525,0.01364491688,0.0068016000000000005,0.00829124,0.01089714288,0.01753810288
"timeout 1m sh -c ""cat K64_11.fact | ./factWrapper.sh > K64_11-fact.out""",0.013206979213333333,0.0012343997422335812,0.01318344688,0.006914266666666666,0.0076009066666666665,0.01198451388,0.01445297688
"timeout 1m sh -c ""cat K64_12.fact | ./factWrapper.sh > K64_12-fact.out""",0.011170088213333332,0.0008232332189740245,0.01161647788,0.0041275999999999995,0.008292906666666667,0.010220074879999999,0.01167371188
"timeout 1m sh -c ""cat K64_13.fact | ./factWrapper.sh > K64_13-fact.out""",0.015669047546666665,0.00045671733949165266,0.01570012788,0.0065409333333333345,0.010555906666666668,0.01519758388,0.01610943088
"timeout 1m sh -c ""cat K64_14.fact | ./factWrapper.sh > K64_14-fact.out""",0.016453876546666666,0.0011355579746275982,0.01629823588,0.006302266666666666,0.01138524,0.01540416688,0.01765922688
"timeout 1m sh -c ""cat K64_15.fact | ./factWrapper.sh > K64_15-fact.out""",0.012785991546666667,0.0018976274728782607,0.01313285288,0.004744599999999999,0.009383573333333332,0.01073885988,0.01448626188
"timeout 1m sh -c ""cat K64_16.fact | ./factWrapper.sh > K64_16-fact.out""",0.012358388213333335,0.001309106174074637,0.01240064788,0.005054266666666667,0.00842724,0.01102866388,0.01364585288
"timeout 1m sh -c ""cat K64_17.fact | ./factWrapper.sh > K64_17-fact.out""",0.014628037546666667,0.0013585157209102634,0.014327767880000002,0.005597266666666666,0.010932240000000001,0.01344477688,0.01611156788
"timeout 1m sh -c ""cat K64_18.fact | ./factWrapper.sh > K64_18-fact.out""",0.014709138546666667,0.0018417589804198965,0.013994739879999999,0.005364933333333333,0.01076924,0.013331603879999999,0.01680107188
"timeout 1m sh -c ""cat K64_19.fact | ./factWrapper.sh > K64_19-fact.out""",0.012121142213333333,0.0013685400645784302,0.01269534988,0.005360933333333332,0.0077765733333333325,0.01055904188,0.01310903488
"timeout 1m sh -c ""cat K64_20.fact | ./factWrapper.sh > K64_20-fact.out""",0.012920628546666667,0.0023989864859730527,0.01195070388,0.008246933333333333,0.006009906666666666,0.01115846588,0.01565271588
"timeout 1m sh -c ""cat K64_21.fact | ./factWrapper.sh > K64_21-fact.out""",0.011444640546666668,0.0016643199307060325,0.01224573588,0.003969933333333333,0.00885024,0.00953126588,0.01255691988
"timeout 1m sh -c ""cat K64_22.fact | ./factWrapper.sh > K64_22-fact.out""",0.012054545880000002,0.0006794000631284929,0.01181088288,0.004290266666666666,0.009284906666666667,0.01153057888,0.01282217588
"timeout 1m sh -c ""cat K64_23.fact | ./factWrapper.sh > K64_23-fact.out""",0.011922677880000001,0.00034433597060284037,0.01211390888,0.0038226,0.009578573333333333,0.01152516788,0.01212895688
"timeout 1m sh -c ""cat K64_24.fact | ./factWrapper.sh > K64_24-fact.out""",0.009745866213333334,0.002312980700814716,0.01054752088,0.002784933333333333,0.008312573333333332,0.007138708879999999,0.01155136888
"timeout 1m sh -c ""cat K64_25.fact | ./factWrapper.sh > K64_25-fact.out""",0.011538852879999999,0.0011779488101768267,0.01197901688,0.003003266666666666,0.010003906666666666,0.010204205879999999,0.01243333588
"timeout 1m sh -c ""cat K64_26.fact | ./factWrapper.sh > K64_26-fact.out""",0.011531710546666666,0.0014240396664623963,0.01155324888,0.0052226,0.00757124,0.01009702388,0.01294485888
"timeout 1m sh -c ""cat K64_27.fact | ./factWrapper.sh > K64_27-fact.out""",0.01286348088,0.001178537908621951,0.01223166388,0.005209599999999999,0.00903724,0.01213557088,0.014223207880000002
"timeout 1m sh -c ""cat K64_28.fact | ./factWrapper.sh > K64_28-fact.out""",0.011175948213333333,0.0005903973013609846,0.01083573388,0.0066346,0.006076906666666666,0.010834430879999999,0.01185767988
"timeout 1m sh -c ""cat K64_29.fact | ./factWrapper.sh > K64_29-fact.out""",0.014975307213333332,0.001195994181395685,0.01551136388,0.005280266666666666,0.011179573333333333,0.013605060879999999,0.01580949688
"timeout 1m sh -c ""cat K64_30.fact | ./factWrapper.sh > K64_30-fact.out""",0.009872525546666665,0.002359692682801372,0.00979031988,0.0058046,0.005369906666666667,0.00755500988,0.01227224688
"timeout 1m sh -c ""cat K64_31.fact | ./factWrapper.sh > K64_31-fact.out""",0.014193587879999999,0.002668364424488529,0.01373140188,0.0068936,0.008567906666666666,0.01178650788,0.01706285388
"timeout 1m sh -c ""cat K64_32.fact | ./factWrapper.sh > K64_32-fact.out""",0.016934792546666664,0.004011700305093133,0.01914857088,0.0056146,0.01297024,0.01230396688,0.01935183988
"timeout 1m sh -c ""cat K64_33.fact | ./factWrapper.sh > K64_33-fact.out""",0.014297803213333333,0.0009575472734420646,0.01383575188,0.0060586,0.010039906666666666,0.013658898879999999,0.015398758879999998
"timeout 1m sh -c ""cat K64_34.fact | ./factWrapper.sh > K64_34-fact.out""",0.013447600546666666,0.0015469637980600368,0.01421301888,0.006281933333333333,0.008675239999999999,0.01166714388,0.01446263888
"timeout 1m sh -c ""cat K64_35.fact | ./factWrapper.sh > K64_35-fact.out""",0.012836514213333332,0.0010312906424390436,0.01302774088,0.006933600000000001,0.007431906666666666,0.01172299388,0.013758807880000001
"timeout 1m sh -c ""cat K64_36.fact | ./factWrapper.sh > K64_36-fact.out""",0.014818022213333332,0.0006470864626016619,0.01477880388,0.006239933333333334,0.009809906666666666,0.014191436880000002,0.01548382588
"timeout 1m sh -c ""cat K64_37.fact | ./factWrapper.sh > K64_37-fact.out""",0.012270772213333335,0.0013452984862454623,0.01153017488,0.005957933333333333,0.007929573333333334,0.01145850388,0.01382363788
"timeout 1m sh -c ""cat K64_38.fact | ./factWrapper.sh > K64_38-fact.out""",0.016918417879999998,0.0015869578099177684,0.01703605288,0.006888266666666667,0.011767573333333331,0.015275915880000001,0.01844328488
"timeout 1m sh -c ""cat K64_39.fact | ./factWrapper.sh > K64_39-fact.out""",0.014200495213333332,0.0022491117876229125,0.014641426879999999,0.005802600000000001,0.010133906666666666,0.01176357088,0.01619648788
"timeout 1m sh -c ""cat K64_40.fact | ./factWrapper.sh > K64_40-fact.out""",0.013443547213333332,0.0015733523440356046,0.01259845888,0.004595266666666667,0.010431906666666666,0.01247332188,0.015258860879999999
"timeout 1m sh -c ""cat K64_41.fact | ./factWrapper.sh > K64_41-fact.out""",0.013906094879999999,0.0015936519360082997,0.014188515879999999,0.004928266666666666,0.010565906666666666,0.01219011288,0.01533965588
"timeout 1m sh -c ""cat K64_42.fact | ./factWrapper.sh > K64_42-fact.out""",0.015254505546666667,0.0007634072607837396,0.014923180880000001,0.005574599999999999,0.011557240000000002,0.01471273688,0.01612759888
"timeout 1m sh -c ""cat K64_43.fact | ./factWrapper.sh > K64_43-fact.out""",0.015257014546666664,0.0014829313525387248,0.01458744088,0.006495266666666666,0.010114573333333333,0.01422694288,0.01695665988
"timeout 1m sh -c ""cat K64_44.fact | ./factWrapper.sh > K64_44-fact.out""",0.013378649546666668,0.0019437540459122736,0.01390948488,0.0062936,0.00841324,0.01122462388,0.01500183988
"timeout 1m sh -c ""cat K64_45.fact | ./factWrapper.sh > K64_45-fact.out""",0.013634204213333334,0.0014894054168510785,0.014068882880000001,0.006510933333333332,0.008846239999999998,0.01197581688,0.01485791288
"timeout 1m sh -c ""cat K64_46.fact | ./factWrapper.sh > K64_46-fact.out""",0.013957114880000001,0.0011701268461423312,0.01364174588,0.007716266666666667,0.00770924,0.01297699288,0.015252605879999999
"timeout 1m sh -c ""cat K64_47.fact | ./factWrapper.sh > K64_47-fact.out""",0.016019236213333333,0.0003439097539389282,0.01600134388,0.0073876,0.009946573333333333,0.01568462188,0.01637174288
"timeout 1m sh -c ""cat K64_48.fact | ./factWrapper.sh > K64_48-fact.out""",0.019177620546666666,0.0008657303220739888,0.01880937888,0.0090206,0.011870573333333334,0.01855688888,0.02016659388
"timeout 1m sh -c ""cat K64_49.fact | ./factWrapper.sh > K64_49-fact.out""",0.016124122879999998,0.0014801679544737484,0.01668778188,0.007351933333333334,0.010686573333333333,0.01444493388,0.01723965288
"timeout 1m sh -c ""cat K64_50.fact | ./factWrapper.sh > K64_50-fact.out""",0.01449399488,0.0013672407491012698,0.014083692879999998,0.004708266666666666,0.011147240000000001,0.01337888588,0.01601940588
"timeout 1m sh -c ""cat K64_51.fact | ./factWrapper.sh > K64_51-fact.out""",0.015553585546666665,0.0011627255903425067,0.01587373088,0.0070806,0.010020906666666668,0.01426432688,0.01652269888
"timeout 1m sh -c ""cat K64_52.fact | ./factWrapper.sh > K64_52-fact.out""",0.014124796879999998,0.0007011131498132087,0.014030751880000001,0.004828933333333333,0.010661906666666665,0.01347545288,0.014868185879999999
"timeout 1m sh -c ""cat K64_53.fact | ./factWrapper.sh > K64_53-fact.out""",0.01195652488,0.001954639657883776,0.01134590288,0.004642266666666666,0.008761906666666666,0.010380088879999999,0.014143582880000002
"timeout 1m sh -c ""cat K64_54.fact | ./factWrapper.sh > K64_54-fact.out""",0.01366944688,0.0007457084101101443,0.013755173879999999,0.005868933333333333,0.009177906666666666,0.01288457988,0.014368586879999999
"timeout 1m sh -c ""cat K64_55.fact | ./factWrapper.sh > K64_55-fact.out""",0.014914484546666667,0.002700601978580022,0.01646590588,0.0050492666666666665,0.011310906666666667,0.01179611088,0.01648143688
"timeout 1m sh -c ""cat K64_56.fact | ./factWrapper.sh > K64_56-fact.out""",0.01677318888,0.0008943807631534794,0.01633860588,0.007536266666666666,0.011063906666666666,0.01617914188,0.01780181888
"timeout 1m sh -c ""cat K64_57.fact | ./factWrapper.sh > K64_57-fact.out""",0.014166168546666668,0.0021264209011421825,0.01302090188,0.007234600000000001,0.00858924,0.01285786088,0.01661974288
"timeout 1m sh -c ""cat K64_58.fact | ./factWrapper.sh > K64_58-fact.out""",0.013029936213333334,0.0011765511203111118,0.01314135088,0.0070172666666666675,0.007465906666666665,0.01180164088,0.01414681688
"timeout 1m sh -c ""cat K64_59.fact | ./factWrapper.sh > K64_59-fact.out""",0.01509936088,0.002646835654998436,0.014296010880000001,0.005776933333333334,0.011350906666666667,0.01294727188,0.01805479988
"timeout 1m sh -c ""cat K64_60.fact | ./factWrapper.sh > K64_60-fact.out""",0.010892035546666666,0.0008357450248827886,0.01125682288,0.0035455999999999994,0.008577573333333333,0.00993590588,0.01148337788
"timeout 1m sh -c ""cat K64_61.fact | ./factWrapper.sh > K64_61-fact.out""",0.009893235879999998,0.003075644498337056,0.008278290879999999,0.0054446,0.0057182399999999994,0.00796144688,0.01343996988
"timeout 1m sh -c ""cat K64_62.fact | ./factWrapper.sh > K64_62-fact.out""",0.015673273213333335,0.0014214708171820945,0.01639674888,0.006296599999999999,0.010526573333333332,0.01403559788,0.01658747288
"timeout 1m sh -c ""cat K64_63.fact | ./factWrapper.sh > K64_63-fact.out""",0.01654017854666667,0.001769257347307433,0.01630695788,0.005510933333333333,0.012332906666666666,0.01489909788,0.01841447988
"timeout 1m sh -c ""cat K64_64.fact | ./factWrapper.sh > K64_64-fact.out""",0.014366127213333335,0.0010740124423656988,0.01387756088,0.005897599999999999,0.009921573333333334,0.013623252879999999,0.01559756788
"timeout 1m sh -c ""cat K64_65.fact | ./factWrapper.sh > K64_65-fact.out""",0.012397621880000001,0.003527677962036926,0.01147595688,0.0062866,0.00738124,0.009422262879999999,0.01629464588
"timeout 1m sh -c ""cat K64_66.fact | ./factWrapper.sh > K64_66-fact.out""",0.01524203488,0.0019300423907212512,0.01576930988,0.0054409333333333325,0.011244573333333332,0.013103150879999999,0.01685364388
"timeout 1m sh -c ""cat K64_67.fact | ./factWrapper.sh > K64_67-fact.out""",0.00962538288,0.0013346912970061652,0.00929074288,0.0031255999999999996,0.007603573333333333,0.00848985488,0.011095550879999999
"timeout 1m sh -c ""cat K64_68.fact | ./factWrapper.sh > K64_68-fact.out""",0.016334722213333333,0.0030241752557387163,0.01463090388,0.0050716,0.01281824,0.014546860880000002,0.01982640188
"timeout 1m sh -c ""cat K64_69.fact | ./factWrapper.sh > K64_69-fact.out""",0.012403964546666667,0.0009092356797125449,0.01198830088,0.006218933333333333,0.008042573333333332,0.01177685488,0.01344673788
"timeout 1m sh -c ""cat K64_70.fact | ./factWrapper.sh > K64_70-fact.out""",0.01375790488,0.0003254006802128727,0.01390037588,0.005555266666666666,0.00988324,0.01338556788,0.01398777088
"timeout 1m sh -c ""cat K64_71.fact | ./factWrapper.sh > K64_71-fact.out""",0.015893824213333334,0.00035649699110417907,0.01574650288,0.0053302666666666665,0.012336573333333335,0.01563459988,0.01630036988
"timeout 1m sh -c ""cat K64_72.fact | ./factWrapper.sh > K64_72-fact.out""",0.012877430546666666,0.0019628419709656533,0.01289400288,0.006705933333333333,0.0076012399999999996,0.01090635488,0.014831933879999998
"timeout 1m sh -c ""cat K64_73.fact | ./factWrapper.sh > K64_73-fact.out""",0.013580165213333334,0.0007898994370660947,0.01388659188,0.005045266666666666,0.009719906666666665,0.01268296388,0.01417093988
"timeout 1m sh -c ""cat K64_74.fact | ./factWrapper.sh > K64_74-fact.out""",0.012455331879999998,0.00029706715559112243,0.01231456088,0.0051096,0.008589573333333333,0.01225481788,0.01279661688
"timeout 1m sh -c ""cat K64_75.fact | ./factWrapper.sh > K64_75-fact.out""",0.015144148546666666,0.0009757543029504577,0.01504273288,0.0051925999999999995,0.01142924,0.014223062880000002,0.01616664988
"timeout 1m sh -c ""cat K64_76.fact | ./factWrapper.sh > K64_76-fact.out""",0.01312193988,0.0016157196094458964,0.01285566588,0.006377266666666667,0.007956573333333333,0.01165589788,0.01485425588
"timeout 1m sh -c ""cat K64_77.fact | ./factWrapper.sh > K64_77-fact.out""",0.012112501546666666,0.00279656736466768,0.01212248488,0.004837266666666666,0.008418906666666667,0.00931095588,0.014904063879999999
"timeout 1m sh -c ""cat K64_78.fact | ./factWrapper.sh > K64_78-fact.out""",0.011491412546666668,0.0015580758171146014,0.01205383788,0.005986933333333333,0.007024573333333332,0.00973021388,0.01269018588
"timeout 1m sh -c ""cat K64_79.fact | ./factWrapper.sh > K64_79-fact.out""",0.012620401546666667,0.0010837785198112826,0.01241913588,0.005939266666666666,0.008289239999999998,0.01165136388,0.01379070488
"timeout 1m sh -c ""cat K64_80.fact | ./factWrapper.sh > K64_80-fact.out""",0.011789674546666665,0.0032173085200975574,0.01162550288,0.006380266666666666,0.00681724,0.00865759488,0.01508592588
"timeout 1m sh -c ""cat K64_81.fact | ./factWrapper.sh > K64_81-fact.out""",0.01409818188,0.0020906009081312,0.014125858880000002,0.006091933333333333,0.009619906666666666,0.01199387988,0.01617480688
"timeout 1m sh -c ""cat K64_82.fact | ./factWrapper.sh > K64_82-fact.out""",0.009968807213333333,0.0007393744535006154,0.00995652988,0.005346266666666666,0.005769573333333333,0.00923564788,0.01071424388
"timeout 1m sh -c ""cat K64_83.fact | ./factWrapper.sh > K64_83-fact.out""",0.013382289546666667,0.002384566505620955,0.01334174688,0.007281266666666667,0.007334573333333333,0.01101825288,0.01578686888
"timeout 1m sh -c ""cat K64_84.fact | ./factWrapper.sh > K64_84-fact.out""",0.01168986088,0.0013810712323004926,0.01209088888,0.005333933333333333,0.007754906666666666,0.01015265688,0.01282603688
"timeout 1m sh -c ""cat K64_85.fact | ./factWrapper.sh > K64_85-fact.out""",0.012355369546666667,0.0011791596961083489,0.01198204688,0.004492266666666667,0.009117906666666667,0.01140805988,0.01367600188
"timeout 1m sh -c ""cat K64_86.fact | ./factWrapper.sh > K64_86-fact.out""",0.015315693213333334,0.00146004933874487,0.015281899880000002,0.005712266666666667,0.011328573333333333,0.013872833880000001,0.01679234588
"timeout 1m sh -c ""cat K64_87.fact | ./factWrapper.sh > K64_87-fact.out""",0.010917700879999999,0.0009840123809144875,0.011397689879999999,0.0047556,0.007311573333333332,0.00978580488,0.011569607879999999
"timeout 1m sh -c ""cat K64_88.fact | ./factWrapper.sh > K64_88-fact.out""",0.014233004213333332,0.0018076068773481516,0.01337724788,0.007270266666666666,0.00808224,0.01301218488,0.01630957988
"timeout 1m sh -c ""cat K64_89.fact | ./factWrapper.sh > K64_89-fact.out""",0.018427829546666667,0.0007154610228812835,0.018392607880000002,0.009298599999999999,0.010884239999999998,0.01773062988,0.01916025088
"timeout 1m sh -c ""cat K64_90.fact | ./factWrapper.sh > K64_90-fact.out""",0.018894750880000002,0.0015997053196848473,0.01928046488,0.006691266666666667,0.013892906666666668,0.01713745288,0.02026633488
"timeout 1m sh -c ""cat K64_91.fact | ./factWrapper.sh > K64_91-fact.out""",0.013177913546666664,0.0011953969808935155,0.01322456688,0.005557933333333333,0.009168573333333332,0.01195987288,0.014349300879999999
"timeout 1m sh -c ""cat K64_92.fact | ./factWrapper.sh > K64_92-fact.out""",0.014709622546666667,0.0013304606665904609,0.014550801879999999,0.008293933333333335,0.007936573333333334,0.01346570088,0.01611236488
"timeout 1m sh -c ""cat K64_93.fact | ./factWrapper.sh > K64_93-fact.out""",0.019895396546666666,0.001491146498505876,0.02016193888,0.0084476,0.012979573333333333,0.01828895388,0.02123529688
"timeout 1m sh -c ""cat K64_94.fact | ./factWrapper.sh > K64_94-fact.out""",0.01186895388,0.0007221899802621196,0.01155337288,0.004175933333333333,0.00918024,0.01135826488,0.01269522388
"timeout 1m sh -c ""cat K64_95.fact | ./factWrapper.sh > K64_95-fact.out""",0.013300147546666667,0.0007597669386129764,0.01314308488,0.006844933333333333,0.00815424,0.012631186879999999,0.01412617088
"timeout 1m sh -c ""cat K64_96.fact | ./factWrapper.sh > K64_96-fact.out""",0.014220169546666666,0.0010319022665748606,0.01422858988,0.0074086,0.008604906666666667,0.01318408288,0.015247835880000001
"timeout 1m sh -c ""cat K64_97.fact | ./factWrapper.sh > K64_97-fact.out""",0.013079962213333332,0.0010436843625744013,0.01337002188,0.005759933333333332,0.00879224,0.01192192888,0.013947935880000002
"timeout 1m sh -c ""cat K64_98.fact | ./factWrapper.sh > K64_98-fact.out""",0.012674273546666665,0.0015808375546514358,0.01308825588,0.0042226,0.009983906666666665,0.01092763588,0.014006928879999998
"timeout 1m sh -c ""cat K64_99.fact | ./factWrapper.sh > K64_99-fact.out""",0.01118282888,0.0019108693525568406,0.01135968888,0.0043439333333333335,0.008130573333333333,0.00918967788,0.01299911988
"timeout 1m sh -c ""cat K64_100.fact | ./factWrapper.sh > K64_100-fact.out""",0.01441475088,0.0015669914769605472,0.01361355988,0.007757266666666668,0.008048573333333335,0.01341034388,0.01622034888


==> benchmarks/PARITY1-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011182608684768214,0.002633672920986918,0.010435715400000002,0.006523291390728474,0.009143091523178808,0.0068637624000000026,0.020392901400000003,1
cool-gen_exec -amount $((2**2)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.010928373931400968,0.002455168700263977,0.010649150400000001,0.0062345342028985486,0.00907538521739131,0.006345877400000002,0.018619736400000003,2
cool-gen_exec -amount $((2**3)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011111087780530972,0.0023778694866825162,0.010708891400000004,0.006361944424778761,0.009032373097345132,0.006318560400000003,0.017389467400000004,3
cool-gen_exec -amount $((2**4)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011029270613930352,0.0022464330153925912,0.010698427400000002,0.006252352935323384,0.009096426965174133,0.007271839400000002,0.019013990400000003,4
cool-gen_exec -amount $((2**5)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011391467362962968,0.0023794901064371505,0.010882396400000003,0.006347458518518517,0.009350195661375661,0.007166015400000001,0.018383424400000004,5
cool-gen_exec -amount $((2**6)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011364090395833335,0.0023326885222204746,0.011032349400000002,0.0064565233333333345,0.009282703333333331,0.007297818400000001,0.0171723044,6
cool-gen_exec -amount $((2**7)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011018682136842105,0.002435809516862715,0.010555510400000002,0.006212162222222225,0.00899415918128655,0.006501103400000001,0.0199502494,7
cool-gen_exec -amount $((2**8)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011120079552466376,0.002397923153309016,0.010612845400000003,0.006089262869955154,0.009257923139013453,0.006725997400000003,0.017968899400000002,8
cool-gen_exec -amount $((2**9)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011385668658928571,0.0025538582035061195,0.011046922400000003,0.006479462321428572,0.009302069999999994,0.006624851400000001,0.018498414400000003,9
cool-gen_exec -amount $((2**10)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011660468841717793,0.0025240850489076476,0.011343483400000002,0.006330890920245398,0.009564188098159504,0.006926254400000002,0.018873795400000004,10
cool-gen_exec -amount $((2**11)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011423774884848482,0.0024911941550937286,0.010861654400000002,0.006325771168831166,0.009380547272727264,0.006653004400000002,0.018771298400000004,11
cool-gen_exec -amount $((2**12)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011254733191489367,0.0024351614373596866,0.010938785400000001,0.006422599574468087,0.009189045531914896,0.0062889554000000025,0.019438293400000004,12
cool-gen_exec -amount $((2**13)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01123403667570093,0.0023140793719282115,0.010901482900000002,0.006367430654205608,0.009112310654205607,0.006366562400000001,0.0159085914,13
cool-gen_exec -amount $((2**14)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011310800276404494,0.0021773293732721393,0.011041001900000002,0.006402866966292135,0.009264421123595502,0.007252948400000002,0.017702854400000002,14
cool-gen_exec -amount $((2**15)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011379793172486769,0.0021483786904196605,0.010847127400000002,0.00647094,0.009109338518518521,0.007450812400000001,0.0170457954,15
cool-gen_exec -amount $((2**16)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011229941395238101,0.0023732550114720545,0.010849672900000003,0.006534978380952383,0.009094215238095239,0.007035528400000003,0.017399436400000003,16
cool-gen_exec -amount $((2**17)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011142953536363636,0.0024323076686044135,0.010677935400000001,0.006465571313131311,0.008937936161616164,0.006726165400000001,0.017382642400000002,17
cool-gen_exec -amount $((2**18)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01107962343571429,0.002391365915567949,0.010639912900000003,0.006378690000000002,0.009099677142857147,0.006398707400000002,0.017074977400000003,18
cool-gen_exec -amount $((2**19)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011454204015107928,0.0025211473696798545,0.010942573900000002,0.006199414820143885,0.009522071798561151,0.006617040400000001,0.018254859400000004,19
cool-gen_exec -amount $((2**20)) -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.011024857579039298,0.0023552570195855466,0.010602019400000003,0.0062541496069869005,0.00915587676855895,0.007067022400000003,0.0192474764,20


==> benchmarks/PARITY16-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.5308125846200005,0.0499786474625376,7.52055554862,7.402427873333333,0.13027154,7.48675817762,7.58512402762,1
cool-gen_exec -amount $((2**2)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.625551637286667,0.030845809348447627,7.6267398456199995,7.496596206666666,0.1279648733333333,7.59412889262,7.655786173619999,2
cool-gen_exec -amount $((2**3)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.536965532619999,0.007577874318928071,7.540498953619999,7.40485554,0.13292053999999998,7.52826626262,7.54213138162,3
cool-gen_exec -amount $((2**4)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.640272938953333,0.034101887253405,7.628389064619999,7.518014539999999,0.12299887333333333,7.61370304962,7.67872670262,4
cool-gen_exec -amount $((2**5)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.662062768286667,0.05901531061966872,7.66158530362,7.528745873333333,0.13210720666666664,7.6032876386199995,7.7213153626199995,5
cool-gen_exec -amount $((2**6)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.691673466953333,0.028507316173880807,7.70337075562,7.559407873333332,0.12432054,7.659178112619999,7.7124715326199995,6
cool-gen_exec -amount $((2**7)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.568633873619999,0.06352793313742948,7.55783045662,7.443342206666666,0.11578554,7.51120037762,7.636870786619999,7
cool-gen_exec -amount $((2**8)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.7281268869533335,0.0826758389881648,7.70684976862,7.592092873333333,0.12756453999999998,7.658169183619999,7.81936170862,8
cool-gen_exec -amount $((2**9)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.576240372619999,0.0738214871231799,7.55937886062,7.448118539999999,0.12150687333333332,7.51230829962,7.6570339576199995,9
cool-gen_exec -amount $((2**10)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.641313509619999,0.05416076095696271,7.63875883062,7.521386206666667,0.12116053999999998,7.588475294619999,7.6967064036199995,10
cool-gen_exec -amount $((2**11)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.658717177620001,0.024709722729509293,7.65272648962,7.527576206666666,0.12957754,7.637553586619999,7.685871456619999,11
cool-gen_exec -amount $((2**12)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.52261887962,0.011898427769237368,7.52800616262,7.405682206666666,0.11371154,7.5089796696199995,7.530870806619999,12
cool-gen_exec -amount $((2**13)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.5364347036199995,0.016017437571922408,7.53146770262,7.415737539999999,0.12163387333333332,7.52348917362,7.55434723462,13
cool-gen_exec -amount $((2**14)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.644226351953333,0.016927898013112622,7.65360403662,7.50828954,0.12062920666666666,7.6246849676199995,7.654390051619999,14
cool-gen_exec -amount $((2**15)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.648685208953332,0.04590024381497333,7.63049147162,7.524137540000001,0.11650920666666666,7.6146709036199995,7.700893251619999,15
cool-gen_exec -amount $((2**16)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.641759116286667,0.01897759269400262,7.64787403962,7.517762206666666,0.12018153999999999,7.620477911619999,7.656925397619999,16
cool-gen_exec -amount $((2**17)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.531563963619999,0.031036085346450203,7.52682807062,7.411289206666666,0.11451254,7.503168017619999,7.564695802619999,17
cool-gen_exec -amount $((2**18)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.719637755953333,0.05125033133139963,7.71848016762,7.580909206666667,0.13402554,7.66897602462,7.77145707562,18
cool-gen_exec -amount $((2**19)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.61258197962,0.03681761927945713,7.59149826962,7.490634873333332,0.11752753999999999,7.59115283262,7.655094836619999,19
cool-gen_exec -amount $((2**20)) -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.579954648619999,0.028974054338359007,7.58843443162,7.442582206666667,0.13032587333333331,7.547686810619999,7.603742703619999,20


==> benchmarks/PARITY2-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015050917754591202,0.002368964317503633,0.015236765220000004,0.008236893333333333,0.011811466037735845,0.009929271220000003,0.022635938220000002,1
cool-gen_exec -amount $((2**2)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015261287889014097,0.0024744519069662663,0.015450901720000004,0.008199736056338024,0.01186304788732395,0.009618660220000002,0.020655785220000004,2
cool-gen_exec -amount $((2**3)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014446094273892216,0.0024684875112981836,0.014544085220000003,0.008108110898203593,0.01131327125748503,0.009607924220000003,0.02094376322,3
cool-gen_exec -amount $((2**4)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014581594996595752,0.002249141927765056,0.014485041220000003,0.008198102553191486,0.01136751170212766,0.009586800220000002,0.019051109220000004,4
cool-gen_exec -amount $((2**5)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01470134520297873,0.0025635356322456907,0.014844335220000001,0.00790410042553192,0.01168120212765957,0.008908701220000002,0.022313818220000003,5
cool-gen_exec -amount $((2**6)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014573583705207106,0.0023557363902259472,0.014457318220000001,0.0081667375147929,0.011466586390532543,0.009632514220000003,0.022304484220000004,6
cool-gen_exec -amount $((2**7)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01496449710073394,0.0023124717420420276,0.015197286220000003,0.008540904036697248,0.011512560550458711,0.009128928220000002,0.020494686220000002,7
cool-gen_exec -amount $((2**8)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014828012122298853,0.002299486123949596,0.015058747720000001,0.008495468045977013,0.011419405747126436,0.009799741220000002,0.020154713220000002,8
cool-gen_exec -amount $((2**9)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014679627688085114,0.0023311841199818864,0.014677369220000003,0.007849042269503542,0.011829290070921983,0.009391328220000002,0.020310911220000002,9
cool-gen_exec -amount $((2**10)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014341945257037046,0.002297527140991932,0.014100089220000004,0.008170835132275131,0.011144947619047621,0.009159003220000001,0.020458338220000004,10
cool-gen_exec -amount $((2**11)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014524011606861318,0.0022722471093885505,0.014628755220000001,0.007919319124087588,0.011751980291970804,0.009986513220000002,0.020204114220000003,11
cool-gen_exec -amount $((2**12)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01520304520203593,0.0025046255332328107,0.015267729220000002,0.008389332455089823,0.01177397784431138,0.009400277220000003,0.022546418220000003,12
cool-gen_exec -amount $((2**13)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015193611012134836,0.00260859757161118,0.015183569220000002,0.008518442022471906,0.011739517977528091,0.009350125220000002,0.024935184220000003,13
cool-gen_exec -amount $((2**14)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015221025349032268,0.002000755677984763,0.015307959220000004,0.008403656774193547,0.011750364516129035,0.010046123220000003,0.020018348220000003,14
cool-gen_exec -amount $((2**15)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014767078752544387,0.0023934917762381647,0.014640702220000003,0.008264524497041417,0.01159137337278106,0.009796111220000002,0.022471683220000004,15
cool-gen_exec -amount $((2**16)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014886944346582283,0.0023896132245238228,0.014755398720000003,0.008245173924050631,0.011631843037974685,0.009762429220000002,0.021972455220000003,16
cool-gen_exec -amount $((2**17)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014796824643312893,0.0022371644185808087,0.015065078220000003,0.008158664294478526,0.011744304907975458,0.009958435220000002,0.019912437220000002,17
cool-gen_exec -amount $((2**18)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014834229732195132,0.0024700381339025474,0.015079976220000003,0.008024447804878047,0.011766553658536587,0.009359077220000003,0.023989690220000002,18
cool-gen_exec -amount $((2**19)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01478575663290322,0.002174728058001783,0.014702097220000002,0.008406359999999998,0.011369409677419359,0.009753073220000002,0.021038827220000004,19
cool-gen_exec -amount $((2**20)) -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014872729042485208,0.002336670315417652,0.015170233220000003,0.008382199053254427,0.01152773431952663,0.009905933220000003,0.021274571220000003,20


==> benchmarks/PARITY4-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03599512474540541,0.0025215054185800715,0.03537346484000001,0.02126838864864864,0.021974435135135136,0.031449713840000004,0.04037115184,1
cool-gen_exec -amount $((2**2)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03501606632648648,0.002356319244571582,0.035019124840000006,0.021705915675675678,0.02058785405405405,0.02818416884,0.04065168084,2
cool-gen_exec -amount $((2**3)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03561399654129871,0.0029920475430546684,0.03521817084,0.02140257116883117,0.021194845454545443,0.030536805839999997,0.047855916840000005,3
cool-gen_exec -amount $((2**4)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.036712613382372875,0.0033821636474804856,0.037273891840000004,0.02217323152542373,0.02171216440677966,0.03027792884,0.04645495484000001,4
cool-gen_exec -amount $((2**5)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03564172216894738,0.0027844849061045072,0.03488216184,0.02137552947368421,0.02150039210526316,0.03023335884,0.043740138840000005,5
cool-gen_exec -amount $((2**6)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03559409027661971,0.003103540112036616,0.03521011484,0.020869641408450698,0.021833102816901408,0.02845143784,0.04110862884,6
cool-gen_exec -amount $((2**7)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03630162342108108,0.002903524703857578,0.03557271034000001,0.02080421297297297,0.02227107027027028,0.028962863840000002,0.04532748384,7
cool-gen_exec -amount $((2**8)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03579412246025317,0.0025728354128230183,0.03539282784,0.02103822101265822,0.021954996202531652,0.029576785839999998,0.041406002840000004,8
cool-gen_exec -amount $((2**9)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03554651718328359,0.002731452088350786,0.03476675584,0.020816157910447768,0.021717329850746266,0.030780228839999996,0.041924903840000007,9
cool-gen_exec -amount $((2**10)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03530096801105264,0.0022817301643314877,0.03489235784,0.020510858421052644,0.02199491842105263,0.030079520840000002,0.040711461840000004,10
cool-gen_exec -amount $((2**11)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.035790809501971846,0.0023205933023397267,0.035318721840000004,0.021347120281690137,0.021581173239436625,0.031428053840000005,0.041015790840000003,11
cool-gen_exec -amount $((2**12)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.036859005506666674,0.0030840067012332956,0.03677710184000001,0.022070913333333324,0.021861326666666663,0.031403901840000005,0.05030539784,12
cool-gen_exec -amount $((2**13)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03596968629000001,0.002844069958808581,0.03546616384,0.021126977499999998,0.021941112500000002,0.030100621839999998,0.046457435840000005,13
cool-gen_exec -amount $((2**14)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03611537514985915,0.003320165274782385,0.035026507840000005,0.021078740000000006,0.022177961971830976,0.03034197084,0.04854277584,14
cool-gen_exec -amount $((2**15)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03546509100666667,0.0027698544160723263,0.03499138084,0.021538214358974364,0.021372671794871793,0.03080325484,0.045713446840000005,15
cool-gen_exec -amount $((2**16)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03570372720111112,0.00217697052503885,0.03519366684,0.021308364999999996,0.021743577777777783,0.03094429384,0.04126595584000001,16
cool-gen_exec -amount $((2**17)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03582647705794873,0.002199901216793979,0.035413150840000004,0.02156074000000001,0.021606671794871794,0.031231674839999998,0.04074264284,17
cool-gen_exec -amount $((2**18)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.036956743437402594,0.003262852543541796,0.03639624784000001,0.021649090649350642,0.02210193636363637,0.028518097840000003,0.04631269384,18
cool-gen_exec -amount $((2**19)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.035243389840000014,0.002311881367717086,0.034938883840000004,0.02143238935064935,0.02122767662337663,0.03037966984,0.040559714840000004,19
cool-gen_exec -amount $((2**20)) -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.036051544656901406,0.0029235413760947647,0.03605631084,0.021111796338028163,0.02206522957746479,0.027525478840000003,0.046474584840000006,20


==> benchmarks/PARITY64-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount 64 -series parity -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.012233381244608281,0.0025553353830536562,0.01185167724,0.006496835023041473,0.010316126728110596,0.00751011224,0.02090066124,1
cool-gen_exec -amount 64 -series parity -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015123327469629633,0.0025812104137005244,0.01532769124,0.007981174074074076,0.012616551851851853,0.00984270024,0.024561204240000002,2
cool-gen_exec -amount 64 -series parity -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01800018538173229,0.003049689217144478,0.01728564024,0.009606007086614172,0.01435643700787402,0.012396081240000002,0.03038775324,3
cool-gen_exec -amount 64 -series parity -depth 4 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03701156912571429,0.003051701531783983,0.03612506274,0.0213482,0.022552285714285716,0.03150513824000001,0.04502574524,4
cool-gen_exec -amount 64 -series parity -depth 5 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.04003021247188405,0.0030708008396404763,0.03978224024,0.023448076811594196,0.02387944202898551,0.03523534524000001,0.04799482924000001,5
cool-gen_exec -amount 64 -series parity -depth 6 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.05991952060956522,0.0043053454767238075,0.05928144074,0.03540293913043479,0.032135282608695644,0.052473063240000006,0.07480011224000001,6
cool-gen_exec -amount 64 -series parity -depth 7 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.073694826415,0.004279688931093467,0.07365093574,0.045672775,0.034787324999999994,0.06662048124,0.08924317824,7
cool-gen_exec -amount 64 -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.12025586224000001,0.0048341554693055785,0.11942251824,0.07342696086956521,0.05304976086956521,0.11387404924,0.13659714824000002,8
cool-gen_exec -amount 64 -series parity -depth 9 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.13349578409714286,0.004474882165135854,0.13459766424000003,0.08504727142857141,0.054343309523809516,0.12257624124000001,0.14126773824000002,9
cool-gen_exec -amount 64 -series parity -depth 10 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.22412873916307696,0.006850555980346366,0.22242248424000002,0.16334516153846151,0.06561726923076923,0.21690558324000003,0.24239706524000001,10
cool-gen_exec -amount 64 -series parity -depth 11 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.30454163524,0.014348159280968196,0.30123947574,0.23811295,0.072093125,0.29128844524,0.33829050824,11
cool-gen_exec -amount 64 -series parity -depth 12 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.51952420964,0.0047114961109261545,0.52161436924,0.43325329999999995,0.09169029999999997,0.51122087524,0.52271635124,12
cool-gen_exec -amount 64 -series parity -depth 13 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.8871480775733335,0.008745820215983571,0.8850305352400001,0.7993610333333332,0.09341616666666668,0.8796554522400001,0.8967582452400001,13
cool-gen_exec -amount 64 -series parity -depth 14 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.7446197885733337,0.004800800003225916,1.74426977524,1.6319690333333332,0.1172995,1.7400035742400002,1.74958601624,14
cool-gen_exec -amount 64 -series parity -depth 15 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,3.578245947573334,0.028304732036856663,3.56398259324,3.4710183666666663,0.10943449999999999,3.55991048124,3.6108447682400002,15
cool-gen_exec -amount 64 -series parity -depth 16 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.815837079573332,0.002595894680641903,7.814491890239999,7.677372699999999,0.1279035,7.814189864239999,7.818829484239999,16
cool-gen_exec -amount 64 -series parity -depth 17 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,16.448177942906668,0.12899839450931763,16.46310476024,16.306541033333335,0.13428649999999998,16.31236548524,16.569063583240002,17
cool-gen_exec -amount 64 -series parity -depth 18 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,35.61529301157333,0.09896345099744693,35.563507692239995,35.41477703333333,0.17940016666666667,35.55296733324,35.72940400924,18


==> benchmarks/PARITY8-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11282677307703705,0.0034772812146183917,0.11288593404000001,0.07072546888888889,0.04843310074074073,0.10674758504000001,0.12305518304,1
cool-gen_exec -amount $((2**2)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11526320900000002,0.00548249466302985,0.11405788804000001,0.07076670000000002,0.05072772000000001,0.10757409104000001,0.13427253604,2
cool-gen_exec -amount $((2**3)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11175756216000002,0.004381778458199111,0.11049597104,0.06887986,0.04941472000000001,0.10538971404000001,0.12156822804000002,3
cool-gen_exec -amount $((2**4)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11293750479999998,0.003713670625326549,0.11347009904000001,0.06863794,0.05045547999999999,0.10571926004000001,0.12276143404000002,4
cool-gen_exec -amount $((2**5)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11353442684769231,0.005569095272210637,0.11274248804,0.07018192615384616,0.04976116769230768,0.10587646804,0.12968974204,5
cool-gen_exec -amount $((2**6)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11515528696307695,0.00472318534127651,0.11437751954,0.07156050307692309,0.050506629230769234,0.10746538904000001,0.12833448404000003,6
cool-gen_exec -amount $((2**7)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11318290299999999,0.003850880006480539,0.11276377204,0.07035713999999998,0.04977727999999999,0.10611981604000001,0.12596718404,7
cool-gen_exec -amount $((2**8)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11147982992,0.003094870424907834,0.11141324004000001,0.06989613999999998,0.048810320000000004,0.10722551904000001,0.11909835304000001,8
cool-gen_exec -amount $((2**9)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11013056133629628,0.0029010100437701905,0.10979672404,0.06869906148148149,0.04821210074074075,0.10340082504,0.11656641504000001,9
cool-gen_exec -amount $((2**10)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11148097180923076,0.003736634767111503,0.11160878354,0.07145957999999998,0.04706732153846154,0.10530858304,0.12123201604000002,10
cool-gen_exec -amount $((2**11)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11692596424000003,0.005524528273256828,0.11610671104,0.07289773999999999,0.04975168,0.10930425004000001,0.13491078404,11
cool-gen_exec -amount $((2**12)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11515460388000001,0.0037538900286373123,0.11436497404000001,0.0715987,0.04949664,0.10936305904,0.12285852604000001,12
cool-gen_exec -amount $((2**13)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11431032161692309,0.0047786504830445945,0.11416215454,0.06955031076923077,0.05065205230769232,0.10601884004,0.12895137004,13
cool-gen_exec -amount $((2**14)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11193406846307694,0.00496619837921529,0.11085959104000001,0.07067404153846152,0.04812897538461539,0.10638079904,0.12834330604,14
cool-gen_exec -amount $((2**15)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11356637865538464,0.0038936588309925572,0.11376901104,0.06896561846153845,0.05035574461538461,0.10678748104,0.12299426304000001,15
cool-gen_exec -amount $((2**16)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11237983092888888,0.004502748637617918,0.11307925404000001,0.06983691333333332,0.048794915555555554,0.10223777304000001,0.11844803704000001,16
cool-gen_exec -amount $((2**17)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11500792077076924,0.006088886748615381,0.11431218804000001,0.07117527230769229,0.05000086000000001,0.10631140204,0.13718219704,17
cool-gen_exec -amount $((2**18)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11417686752148148,0.004312666153826651,0.11392563604000001,0.07143320962962962,0.049420322962962976,0.10375064004000001,0.12582640204,18
cool-gen_exec -amount $((2**19)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11205455377076926,0.004132521151840563,0.11205536804,0.07028561846153845,0.04844793692307693,0.10331187204,0.12162882704000001,19
cool-gen_exec -amount $((2**20)) -series parity -depth 8 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11201242238615386,0.006596218594058576,0.11018628204,0.07058908,0.047942975384615366,0.10495491704000001,0.13950776003999998,20


==> benchmarks/PARITYNEG.csv <==
series,k1,k2,k3
n = 1,0.012741219770344833,0.10168335846,0.3420359995850001
n = 2,0.013220759227096777,0.11278396252148147,0.40232919061142863
n = 4,0.013397901618095232,0.14392880078476195,0.5206145332800001
n = 8,0.01320603915878453,0.20207338425428573,0.7672709575400001
n = 16,0.013661778527398846,0.3071578991022223,1.22472463388
n = 32,0.014619628128478262,0.51891051306,2.21006930646
n = 64,0.015577987273333328,0.9430693939066668,4.121743325573334


==> benchmarks/PARITYNEG1-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.012475037003864743,0.0026474302515865304,0.011894287399999998,0.006740002222222225,0.010350777294685991,0.007654863400000001,0.0199973504,1
cool-gen_exec -amount $((2**2)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.012940183740000003,0.002331787925725417,0.012658159399999999,0.007083566666666669,0.010628813333333334,0.008900281400000001,0.0217986754,2
cool-gen_exec -amount $((2**3)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.012921882711827955,0.0024580729334360055,0.0127555149,0.006985543440860214,0.01066907096774194,0.0077124943999999996,0.0189694314,3
cool-gen_exec -amount $((2**4)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.012839573878787886,0.002797649894211742,0.012610789399999999,0.007541452727272719,0.010070990909090912,0.007229230400000001,0.0207293854,4
cool-gen_exec -amount $((2**5)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01381943743378378,0.0025454034925297946,0.0136948939,0.007892611081081077,0.010882017567567565,0.0092004194,0.0202880434,5
cool-gen_exec -amount $((2**6)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014699473102857151,0.0024949906582471975,0.0149714474,0.008628008571428572,0.011273751428571429,0.0089861654,0.0203011334,6
cool-gen_exec -amount $((2**7)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01678346919775279,0.0029931589764223988,0.0163716344,0.010469617078651685,0.012013171910112362,0.011384262400000001,0.0255480114,7
cool-gen_exec -amount $((2**8)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.022273806895145635,0.0027513934745526957,0.0227313494,0.013847925631067962,0.014842408737864075,0.0162280004,0.027904660400000003,8
cool-gen_exec -amount $((2**9)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.03101673872000001,0.003639459293195574,0.0309007534,0.020757846666666666,0.017379073333333328,0.0233934264,0.046155862400000004,9
cool-gen_exec -amount $((2**10)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.05283590678,0.003124949261833,0.052427454400000004,0.03404085999999999,0.025748460000000004,0.0456633344,0.0615011914,10
cool-gen_exec -amount $((2**11)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.07974837660000002,0.0034313868710966304,0.0798390949,0.054770755000000004,0.031609624999999995,0.0701006274,0.0899390334,11
cool-gen_exec -amount $((2**12)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.12351937552499999,0.004622743275578091,0.12283862790000001,0.094165155,0.03461978333333333,0.1149529244,0.1400277204,12
cool-gen_exec -amount $((2**13)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.21314684197142858,0.013749775939552013,0.2086706879,0.18270656571428573,0.0363562,0.20190261140000001,0.2447483574,13
cool-gen_exec -amount $((2**14)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.38527656054285725,0.004618249403610329,0.38331634340000004,0.3484154942857143,0.040253557142857145,0.37976038140000007,0.3920737744000001,14
cool-gen_exec -amount $((2**15)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.7488605174,0.014012481221362956,0.7440459939000001,0.7080620299999999,0.04439745,0.7384048264,0.7689452554,15
cool-gen_exec -amount $((2**16)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.5627941877333333,0.01016914747192383,1.5610437334,1.5122964466666666,0.05410003333333333,1.5536138944,1.5737249354,16
cool-gen_exec -amount $((2**17)) -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,3.197171992733333,0.008393982610486486,3.1968929183999997,3.14076478,0.0584747,3.1889210273999997,3.2057020323999996,17


==> benchmarks/PARITYNEG16-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount 16 -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.013661778527398846,0.002510121840755972,0.013555020880000001,0.0075789338728323675,0.011121816069364169,0.009069924880000002,0.02019209588,1
cool-gen_exec -amount 16 -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.3071578991022223,0.013005873857855864,0.30310747288,0.2764429422222222,0.03665488222222221,0.29930990588,0.34158067688000004,2
cool-gen_exec -amount 16 -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.22472463388,0.007702298761169259,1.2227132508799998,1.1960557200000002,0.03497132666666666,1.21822758188,1.23323306888,3


==> benchmarks/PARITYNEG2-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.11271051359538466,0.005760443863674285,0.11104963848000002,0.08952759384615384,0.029766099999999997,0.10283918848000001,0.12588682048,1
cool-gen_exec -amount $((2**2)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.13585387728952378,0.0032973890743945066,0.13553826348,0.11272667809523806,0.028549528571428572,0.13058895048000002,0.14323252248,2
cool-gen_exec -amount $((2**3)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.2001444970514286,0.006385357973708872,0.19826210898000002,0.17367751142857143,0.03237945714285714,0.19362493248,0.21603565448,3
cool-gen_exec -amount $((2**4)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.30134491238,0.005928388158570262,0.30119819248,0.27553454,0.0308614,0.29235035248,0.31102996048000003,4
cool-gen_exec -amount $((2**5)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.5125050796800001,0.007975755797314953,0.51145170348,0.48421263999999997,0.0355707,0.50390744348,0.5254210544800001,5
cool-gen_exec -amount $((2**6)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.9303046381466668,0.01404906538375495,0.9285946784800001,0.9052911066666667,0.030152099999999998,0.91718881748,0.9451304184800001,6
cool-gen_exec -amount $((2**7)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.7667197298133333,0.004328129440174058,1.7667607004800001,1.7394424399999997,0.0326881,1.76237126048,1.77102722848,7
cool-gen_exec -amount $((2**8)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,3.4876000971466667,0.019071062347621945,3.49825051548,3.4539861066666666,0.0362351,3.46558261848,3.49896715748,8
cool-gen_exec -amount $((2**9)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.04967026848,0.023048081352251337,7.06000629148,7.007268106666667,0.040631099999999996,7.023263400479999,7.06574111348,9
cool-gen_exec -amount $((2**10)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,14.047064044146667,0.047304965722868596,14.066087816480001,13.980261106666667,0.05270376666666667,13.993208817480001,14.08189549848,10
cool-gen_exec -amount $((2**11)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,28.318295673813328,0.14951048195837963,28.243101026479998,28.254202106666668,0.0535151,28.22130953648,28.49047645848,11
cool-gen_exec -amount $((2**12)) -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,57.04485248848,0.13482877236600616,56.97040454148,56.929833773333336,0.11132109999999999,56.96366225148,57.20049067248,12


==> benchmarks/PARITYNEG3-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount $((2**1)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.39634541418571434,0.015394048960492365,0.38995272290000005,0.36540767999999996,0.036251117142857135,0.3794687889,0.42241998490000005,1
cool-gen_exec -amount $((2**2)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.5141043179,0.015539370998883407,0.5070199899000001,0.48494008,0.034470259999999996,0.4991676159000001,0.5330098039000001,2
cool-gen_exec -amount $((2**3)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.7429371011500001,0.02204861431264124,0.7424762079000001,0.71304643,0.03625501,0.7168493659000001,0.7699466229000002,3
cool-gen_exec -amount $((2**4)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.2298911912333332,0.029107171409380676,1.2141028049,1.2009070133333333,0.03536426,1.2120896149,1.2634811539,4
cool-gen_exec -amount $((2**5)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,2.1954940202333333,0.040785012925514744,2.1781657889,2.1619686799999998,0.035061593333333335,2.1662343099,2.2420819619,5
cool-gen_exec -amount $((2**6)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,4.0596534175666665,0.0035799894069632825,4.0578885149,4.020946679999999,0.038673259999999994,4.0572985609,4.0637731769,6
cool-gen_exec -amount $((2**7)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,7.871149312233334,0.05556944066724045,7.8732126399,7.826531346666666,0.040138926666666665,7.8145769449,7.9256583519,7
cool-gen_exec -amount $((2**8)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,15.583946302566666,0.12148143113944863,15.528593709899999,15.531162346666667,0.03953926,15.4999990979,15.7232460999,8
cool-gen_exec -amount $((2**9)) -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,31.458812028566665,0.1282004355789335,31.3961921179,31.393355346666663,0.04011326,31.373956533900003,31.6062874339,9


==> benchmarks/PARITYNEG32-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount 32 -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.014619628128478262,0.0023694840210665047,0.01473782646,0.007898295869565213,0.01184903434782608,0.00955710546,0.02060174046,1
cool-gen_exec -amount 32 -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.51891051306,0.010153587167841522,0.52078265946,0.49270146,0.031427880000000005,0.50585183546,0.53311636946,2
cool-gen_exec -amount 32 -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,2.21006930646,0.007235749290655267,2.20738832346,2.1757063266666665,0.03665047999999999,2.20455667346,2.21826292246,3


==> benchmarks/PARITYNEG64-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount 64 -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.015577987273333328,0.0025734853727042302,0.01559997224,0.00933351333333333,0.011707186666666668,0.01078081724,0.02403920624,1
cool-gen_exec -amount 64 -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.9430693939066668,0.010356480434498811,0.9484367762400001,0.9139105933333332,0.0321884,0.93113096924,0.94964043624,2
cool-gen_exec -amount 64 -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,4.121743325573334,0.013413374319400161,4.1227814052400005,4.08904026,0.031177399999999997,4.10784107224,4.13460749924,3


==> benchmarks/PARITYNEG8-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -amount 8 -series parity-neg -depth 1 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.01320603915878453,0.0022660224847665215,0.013180760540000003,0.007310601988950273,0.010981182651933697,0.008735625540000002,0.02076065754,1
cool-gen_exec -amount 8 -series parity-neg -depth 2 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.20207338425428573,0.008646539292541161,0.20073639754,0.1737235171428571,0.034768402857142854,0.19400008754,0.22929807354,2
cool-gen_exec -amount 8 -series parity-neg -depth 3 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.7672709575400001,0.009191505833805642,0.76952759554,0.73777316,0.03487059333333334,0.75716129854,0.77512397854,3


==> benchmarks/RABIN-COBUECHI-GML-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-cobuechi -depth 1 -amount 0 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.08062596957090912,0.0034403681850154167,0.08003384848,0.058584958181818185,0.028788421818181812,0.07536013148000001,0.09322952848,1
cool-gen_exec -series rabin-cobuechi -depth 2 -amount 0 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,8.098345571813333,0.04163169133734983,8.10478257748,8.041174806666668,0.05423224000000001,8.05387029448,8.136383843479999,2


==> benchmarks/RABIN-COBUECHI-K-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-cobuechi -depth 1 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,0.027371151641739117,0.002635136362460361,0.02774782162,0.014464592608695653,0.019816676521739133,0.02127818412,0.03389625212,1
cool-gen_exec -series rabin-cobuechi -depth 2 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,0.4926668747866667,0.01242588771025005,0.49038055412000003,0.4578243933333333,0.038678553333333324,0.47850060712000003,0.51578732612,2
cool-gen_exec -series rabin-cobuechi -depth 3 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,43.786964392120005,0.2839212288799118,43.70755227112,43.65293522666666,0.08689305333333332,43.55120439212,44.10213651312,3


==> benchmarks/RABIN-GAME-COBUECHI-GML-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-game-cobuechi -depth 1 -amount 0 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.3157764714133333,0.008123343552232508,0.31610533408,0.28430681999999996,0.036064655555555554,0.30453108508000004,0.33202450508000003,1
cool-gen_exec -series rabin-game-cobuechi -depth 2 -amount 0 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,54.71820590241333,0.13302128501614144,54.72630299908,54.633986486666664,0.0598651,54.58132102608,54.84699368208,2


==> benchmarks/RABIN-GAME-COBUECHI-K-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-game-cobuechi -depth 1 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,0.05065315993098041,0.003275810299173176,0.050479903480000005,0.03481630235294118,0.022729261176470592,0.045470984480000004,0.05920897548000001,1
cool-gen_exec -series rabin-game-cobuechi -depth 2 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,1.1394237421466666,0.02292391397961891,1.13101758748,1.1001834199999998,0.043426653333333336,1.12188956448,1.16536407448,2


==> benchmarks/RABIN-GML-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -rabin -depth 1 -amount 0 -functor GML | timeout 10m cool-coalg sat GML --propagationRate adaptive ,0.10687157078000002,0.027250668940769385,0.11048807378,0.044404693333333335,0.017739413333333332,0.07799323178,0.13213340678000002,1
cool-gen_exec -rabin -depth 2 -amount 0 -functor GML | timeout 10m cool-coalg sat GML --propagationRate adaptive ,8.833003020446666,0.03060298671031775,8.84132730378,8.802015359999999,0.03409508,8.79909911478,8.85858264278,2
cool-gen_exec -rabin -depth 3 -amount 0 -functor GML | timeout 10m cool-coalg sat GML --propagationRate adaptive ,600.0031491751134,0.00032608038811563124,600.0032305787801,598.0152733600002,0.08309074666666666,600.00279010478,600.0034268417801,3


==> benchmarks/RABIN-K-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -rabin -depth 1 -functor K | timeout 10m cool-coalg sat K --propagationRate adaptive ,0.02750293976,0.004028931022255906,0.029690843760000002,0.015275839999999999,0.01692753333333333,0.02285341576,0.029964559760000002,1
cool-gen_exec -rabin -depth 2 -functor K | timeout 10m cool-coalg sat K --propagationRate adaptive ,0.5848950337600001,0.004151203850701151,0.5859506037600001,0.5627685066666667,0.02724153333333333,0.5803179497600001,0.5884165477600001,2
cool-gen_exec -rabin -depth 3 -functor K | timeout 10m cool-coalg sat K --propagationRate adaptive ,1.677301918093333,0.0068102837199700925,1.67956547176,1.631019173333333,0.0466742,1.66964808576,1.68269219676,3
cool-gen_exec -rabin -depth 4 -functor K | timeout 10m cool-coalg sat K --propagationRate adaptive ,5.807899144093334,0.06598592774411484,5.84175870276,5.696356173333332,0.10795319999999999,5.731856841760001,5.85008188776,4
cool-gen_exec -rabin -depth 5 -functor K | timeout 10m cool-coalg sat K --propagationRate adaptive ,600.0102086760934,0.0003879082585441156,600.01020497276,599.6883411733332,0.08703620000000001,600.00982263276,600.01059842276,5


==> benchmarks/RABIN-REACTIVE-GML-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-reactive -depth 1 -amount 0 -functor GML | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.07681402265238094,0.003913026720050949,0.0762693672,0.054749429523809526,0.029158245714285713,0.0659983732,0.09229249020000001,1


==> benchmarks/RABIN-REACTIVE-K-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -series rabin-reactive -depth 1 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,0.028806277013333333,0.002961267867833136,0.02876416868,0.01467642666666667,0.021222475555555557,0.023620455680000003,0.03936217768,1
cool-gen_exec -series rabin-reactive -depth 2 -functor K | timeout 1m cool-coalg sat K --propagationRate adaptive ,6.13712237868,0.026397242543838347,6.14829556668,6.088809493333334,0.04582465333333333,6.10697597368,6.15609559568,2


==> benchmarks/RABIN-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -rabin -depth 1 -amount 0 | timeout 10m cool-coalg sat GML --propagationRate adaptive ,0.06131140053333334,0.001091589028529665,0.0611220482,0.04858948,0.019664513333333335,0.060326875200000005,0.06248527820000001,1
cool-gen_exec -functor GML -rabin -depth 2 -amount 0 | timeout 10m cool-coalg sat GML --propagationRate adaptive ,8.5953323082,0.028748155733725283,8.6071530642,8.553838146666665,0.03209384666666667,8.5625582232,8.6162856372,2
cool-gen_exec -functor GML -rabin -depth 3 -amount 0 | timeout 10m cool-coalg sat GML --propagationRate adaptive ,600.0106747002001,0.0022531142619290415,600.0112739962,599.86987748,0.06296884666666666,600.0081825292,600.0125675752,3


==> benchmarks/RABIN-once.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -rabin -depth 1 | timeout 1m cool-coalg sat GML --propagationRate once,0.03100345493333333,0.0030998864721125405,0.0314060506,0.023346793333333334,0.013058173333333332,0.0277219406,0.0338823736,1
cool-gen_exec -functor GML -rabin -depth 2 | timeout 1m cool-coalg sat GML --propagationRate once,0.18814817760000002,0.0020725170876139906,0.18780321960000002,0.16403912666666665,0.031108173333333333,0.18626978360000002,0.1903715296,2
cool-gen_exec -functor GML -rabin -depth 3 | timeout 1m cool-coalg sat GML --propagationRate once,1.9403646892666666,0.002603644326176786,1.9396403876,1.90408046,0.04185517333333333,1.9381998846,1.9432537956,3
cool-gen_exec -functor GML -rabin -depth 4 | timeout 1m cool-coalg sat GML --propagationRate once,46.9399031956,0.11541195350328687,46.9574541166,46.83156412666667,0.09702217333333334,46.8167210356,47.0455344346,4
cool-gen_exec -functor GML -rabin -depth 5 | timeout 1m cool-coalg sat GML --propagationRate once,60.00788904126666,0.001601796980562472,60.0086916796,59.955033793333335,0.03088784,60.0060446066,60.0089308376,5


==> benchmarks/RABIN.csv <==
series,k1,k2,k3
RabinToBuechi K,0.027371151641739117,0.4926668747866667,43.786964392120005
RabinToBuechi GML,0.08062596957090912,8.098345571813333,
RabinToRPair K,0.05065315993098041,1.1394237421466666,
RabinToRPair GML,0.3157764714133333,54.71820590241333,
RabinGame K,0.028806277013333333,6.13712237868,
RabinGame GML,0.07681402265238094,,


==> benchmarks/STREETT-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -streett -depth 1 | timeout 1m cool-coalg prov GML --propagationRate adaptive ,0.009005346626666667,0.0012360768553651242,0.00922335396,0.0075422066666666655,0.0066129000000000005,0.00767476996,0.010117915960000001,1
cool-gen_exec -functor GML -streett -depth 2 | timeout 1m cool-coalg prov GML --propagationRate adaptive ,0.026824238626666667,0.002576864764897323,0.02751908196,0.01888954,0.0140649,0.02397119796,0.02898243596,2
cool-gen_exec -functor GML -streett -depth 3 | timeout 1m cool-coalg prov GML --propagationRate adaptive ,0.10269594595999999,0.0012762606840841682,0.10200830096,0.07466953999999999,0.034913566666666666,0.10191096396,0.10416857296,3
cool-gen_exec -functor GML -streett -depth 4 | timeout 1m cool-coalg prov GML --propagationRate adaptive ,9.77004176596,0.08561641273260454,9.807464548959999,9.680129873333334,0.08566056666666666,9.67208504896,9.830575699959999,4
cool-gen_exec -functor GML -streett -depth 5 | timeout 1m cool-coalg prov GML --propagationRate adaptive ,60.00887227229333,0.0015640566987637269,60.00954325896,59.92831020666666,0.05017189999999999,60.00708467496,60.009988882959995,5


==> benchmarks/STREETT-once.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -streett -depth 1 | timeout 1m cool-coalg prov GML --propagationRate once,0.01266659042,0.00249459176424781,0.01397299442,0.009426039999999998,0.0083342,0.00979010942,0.01423666742,1
cool-gen_exec -functor GML -streett -depth 2 | timeout 1m cool-coalg prov GML --propagationRate once,0.24152467442,0.0005160644324781573,0.24138086742,0.21733737333333333,0.031276533333333335,0.24109576642,0.24209738942,2
cool-gen_exec -functor GML -streett -depth 3 | timeout 1m cool-coalg prov GML --propagationRate once,56.77146373142,0.1564846043923777,56.730635294420004,56.68914970666666,0.07805853333333333,56.63944038742,56.944315512420005,3
cool-gen_exec -functor GML -streett -depth 4 | timeout 1m cool-coalg prov GML --propagationRate once,60.05843075775334,0.0039299458285535745,60.05993359842,59.54559270666667,0.4710788666666666,60.053971160420005,60.061387514420005,4


==> benchmarks/TREE-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -series tree -depth $((2**1)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.016959405504918028,0.0026583173149229674,0.016942393300000004,0.00925502098360656,0.01317761606557377,0.0111512368,0.0233629098,1
cool-gen_exec -functor GML -series tree -depth $((2**2)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.016973733404477612,0.002646703683737859,0.0171679308,0.009568114328358208,0.01292790686567165,0.0117712048,0.0244311598,2
cool-gen_exec -functor GML -series tree -depth $((2**3)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.018460131246428584,0.0031877964534467707,0.018417668300000002,0.01022307523809524,0.013838035952380957,0.0129849608,0.029816927800000004,3
cool-gen_exec -functor GML -series tree -depth $((2**4)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.0204746218,0.00296194340551813,0.0204784068,0.01156919296296296,0.014752557777777776,0.0146947888,0.028398107800000003,4
cool-gen_exec -functor GML -series tree -depth $((2**5)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.026462816029357808,0.003146409770699852,0.0269010948,0.016550902018348624,0.016512885504587158,0.019963953800000003,0.034951175800000005,5
cool-gen_exec -functor GML -series tree -depth $((2**6)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.04421059770163933,0.0036203760126440818,0.0444134708,0.030153725901639342,0.02082929639344262,0.0370274628,0.0541735568,6
cool-gen_exec -functor GML -series tree -depth $((2**7)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.10434235890344831,0.005273398969242333,0.10340115080000001,0.08128127310344826,0.02846293517241379,0.09656329980000002,0.12136970480000002,7
cool-gen_exec -functor GML -series tree -depth $((2**8)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,0.29901712280000003,0.015482161979755299,0.2896815618,0.27434548000000003,0.03042428,0.2860465478,0.3247093398,8
cool-gen_exec -functor GML -series tree -depth $((2**9)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,1.0533783237999998,0.03462467979681855,1.0455361718,1.02999848,0.026841946666666668,1.0233473168,1.0912514828,9
cool-gen_exec -functor GML -series tree -depth $((2**10)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,4.118679964466667,0.08526377917676548,4.1448845278,4.081056813333333,0.03228628,4.0233894678,4.1877658978,10
cool-gen_exec -functor GML -series tree -depth $((2**11)) | timeout 1m cool-coalg sat GML --propagationRate adaptive ,16.302508448466664,0.047461549626691635,16.320157899799998,16.237917813333336,0.04776794666666667,16.2487507578,16.3386166878,11


==> benchmarks/TREE-once.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
cool-gen_exec -functor GML -series tree -depth $((2**1)) | timeout 1m cool-coalg sat GML --propagationRate once,0.014132851489565224,0.002365944523787953,0.01421684262,0.007777663975155281,0.011417476273291923,0.008456775619999999,0.021548328619999998,1
cool-gen_exec -functor GML -series tree -depth $((2**2)) | timeout 1m cool-coalg sat GML --propagationRate once,0.015264426983636364,0.0024633970381050126,0.015291404619999997,0.009039777005347594,0.011512719572192508,0.009798749619999998,0.02213569462,2
cool-gen_exec -functor GML -series tree -depth $((2**3)) | timeout 1m cool-coalg sat GML --propagationRate once,0.015288410743456785,0.0025420530792237637,0.015461694619999999,0.008863079012345683,0.011601330617283951,0.010359873619999998,0.02288117062,3
cool-gen_exec -functor GML -series tree -depth $((2**4)) | timeout 1m cool-coalg sat GML --propagationRate once,0.016941416218591545,0.002642768849044108,0.016795716119999998,0.010366850704225354,0.012319957464788731,0.01215755462,0.02465608962,4
cool-gen_exec -functor GML -series tree -depth $((2**5)) | timeout 1m cool-coalg sat GML --propagationRate once,0.020528056795824177,0.00266394731016486,0.02041892762,0.01367444945054945,0.013669165714285716,0.015852631619999998,0.028566833620000003,5
cool-gen_exec -functor GML -series tree -depth $((2**6)) | timeout 1m cool-coalg sat GML --propagationRate once,0.027953832164303794,0.0031364937237855135,0.02756157362,0.019467925316455692,0.01572161417721519,0.022481070619999998,0.03564692062,6
cool-gen_exec -functor GML -series tree -depth $((2**7)) | timeout 1m cool-coalg sat GML --propagationRate once,0.04057532879460317,0.0029398137462792445,0.04083689562,0.027953360317460325,0.019872991111111103,0.03543800862,0.04725724362,7
cool-gen_exec -functor GML -series tree -depth $((2**8)) | timeout 1m cool-coalg sat GML --propagationRate once,0.06313063475636364,0.0036694933753942086,0.06286189562000001,0.043850740909090906,0.026110107272727275,0.05549506462,0.07373133862,8
cool-gen_exec -functor GML -series tree -depth $((2**9)) | timeout 1m cool-coalg sat GML --propagationRate once,0.11191660310000001,0.0028525447924718766,0.11176041662,0.08398553999999998,0.034205240000000005,0.10668049962000001,0.11629739162,9
cool-gen_exec -functor GML -series tree -depth $((2**10)) | timeout 1m cool-coalg sat GML --propagationRate once,0.18662245722000004,0.005212383263637387,0.18360865962,0.1574620333333333,0.035219613333333344,0.18009384862000002,0.19447823562000002,10
cool-gen_exec -functor GML -series tree -depth $((2**11)) | timeout 1m cool-coalg sat GML --propagationRate once,0.33134743250888893,0.007352303914032691,0.33032629762,0.2988002333333333,0.03754076888888888,0.32456098862,0.34584147762,11
cool-gen_exec -functor GML -series tree -depth $((2**12)) | timeout 1m cool-coalg sat GML --propagationRate once,0.6304425918700001,0.009528229226572746,0.6279212311200001,0.59209515,0.042575379999999996,0.6229143356200001,0.6430135696200001,12
cool-gen_exec -functor GML -series tree -depth $((2**13)) | timeout 1m cool-coalg sat GML --propagationRate once,1.22904464062,0.01340348698779423,1.2321580486200001,1.1845155666666667,0.049272213333333335,1.21435844762,1.24061742562,13
cool-gen_exec -functor GML -series tree -depth $((2**14)) | timeout 1m cool-coalg sat GML --propagationRate once,2.507347827953333,0.07699325233756672,2.4816045286199997,2.4643829,0.047362213333333326,2.44652468262,2.5939142726199997,14
cool-gen_exec -functor GML -series tree -depth $((2**15)) | timeout 1m cool-coalg sat GML --propagationRate once,5.110871268953333,0.0056022825811992225,5.10902140562,5.056579233333333,0.05108921333333333,5.10642786062,5.11716454062,15


==> benchmarks/UNCARDI-cool-adaptive.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m sh -c ""cat UNCARDI1.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI1-cool-adaptive.out""",0.01736724673960784,0.003552803181574177,0.01719444572,0.01071513032679739,0.009559114509803924,0.009684781719999999,0.028202047719999998,1
"timeout 1m sh -c ""cat UNCARDI2.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI2-cool-adaptive.out""",0.02498185989741936,0.0028185972531464395,0.02465409222,0.016125399354838713,0.012044380322580648,0.01750261372,0.03323809772,2
"timeout 1m sh -c ""cat UNCARDI3.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI3-cool-adaptive.out""",0.03194306562000001,0.0026997693271108695,0.03208148522,0.020689205,0.014609840000000004,0.026410767720000002,0.03833014372,3
"timeout 1m sh -c ""cat UNCARDI4.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI4-cool-adaptive.out""",0.04558900137454545,0.0032962044840814304,0.04566620072,0.030405652727272726,0.018142330909090915,0.03559455772,0.055707367720000005,4
"timeout 1m sh -c ""cat UNCARDI5.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI5-cool-adaptive.out""",0.07088629667454546,0.005051650071716527,0.07065945772,0.04984011636363636,0.023577726363636368,0.06013040672000001,0.08550434372000001,5
"timeout 1m sh -c ""cat UNCARDI6.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI6-cool-adaptive.out""",0.11173402268153845,0.0034583542970670965,0.11208454672000001,0.08873517230769233,0.02568176307692308,0.10553995172,0.11966459272000002,6
"timeout 1m sh -c ""cat UNCARDI7.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI7-cool-adaptive.out""",0.17922185753250003,0.004448204603442343,0.17837299072,0.155193605,0.026853339999999996,0.17254462072,0.19035876472000002,7
"timeout 1m sh -c ""cat UNCARDI8.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI8-cool-adaptive.out""",0.30624133349777777,0.004949723438155454,0.30543687572,0.2824238688888889,0.026043617777777774,0.30144449872,0.31734936572,8
"timeout 1m sh -c ""cat UNCARDI9.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI9-cool-adaptive.out""",0.5147939343199999,0.006312662587520653,0.51212156672,0.48732998,0.029622839999999994,0.5100996867200001,0.52576400072,9
"timeout 1m sh -c ""cat UNCARDI10.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI10-cool-adaptive.out""",0.8632398947200001,0.007292430524119358,0.8599193887200001,0.8353233133333333,0.029499173333333333,0.85819863872,0.87160165672,10
"timeout 1m sh -c ""cat UNCARDI11.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI11-cool-adaptive.out""",1.40932006672,0.015263324368435574,1.41491428272,1.38109698,0.02771717333333333,1.3920489257200002,1.42099699172,11
"timeout 1m sh -c ""cat UNCARDI12.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI12-cool-adaptive.out""",2.2376848773866667,0.0033688399499206085,2.23726080872,2.2117473133333334,0.02617617333333333,2.2345481497199997,2.24124567372,12
"timeout 1m sh -c ""cat UNCARDI13.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI13-cool-adaptive.out""",3.4693317603866665,0.025674692250699765,3.47166074772,3.4385003133333334,0.02695217333333333,3.44257192172,3.49376261172,13
"timeout 1m sh -c ""cat UNCARDI14.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI14-cool-adaptive.out""",5.235784308053334,0.012281482345155845,5.23740241772,5.209434646666666,0.02614584,5.22277397872,5.247176527720001,14
"timeout 1m sh -c ""cat UNCARDI15.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI15-cool-adaptive.out""",7.777784529053334,0.01944712637043648,7.78276460072,7.739705979999999,0.03155984,7.756331637720001,7.79425734872,15
"timeout 1m sh -c ""cat UNCARDI16.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI16-cool-adaptive.out""",11.275701927053333,0.02812199510089426,11.285661082719999,11.231201646666667,0.038338173333333336,11.24395561572,11.29748908272,16
"timeout 1m sh -c ""cat UNCARDI17.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI17-cool-adaptive.out""",16.02995051605333,0.11312361937213557,16.09245377572,15.975647313333333,0.03698117333333333,15.89936631272,16.098031459719998,17
"timeout 1m sh -c ""cat UNCARDI18.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI18-cool-adaptive.out""",22.392297854053336,0.0963473449028375,22.374778200719998,22.330616980000002,0.04297383999999999,22.30591249072,22.49620287072,18
"timeout 1m sh -c ""cat UNCARDI19.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI19-cool-adaptive.out""",30.90902198138667,0.07907100189161928,30.89343809872,30.83163798,0.05494217333333334,30.83890320272,30.994724642719998,19
"timeout 1m sh -c ""cat UNCARDI20.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI20-cool-adaptive.out""",42.18357514538667,0.2853646825247661,42.06348180572,42.09591031333333,0.05638483999999999,41.977884737720004,42.50935889272,20
"timeout 1m sh -c ""cat UNCARDI21.cool | cool-coalg sat GML --propagationRate adaptive > UNCARDI21-cool-adaptive.out""",56.62871866238667,0.03695592374568727,56.62284736072,56.521839646666656,0.053729173333333324,56.59504985772001,56.66825876872,21


==> benchmarks/UNCARDI-cool-once.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m sh -c ""cat UNCARDI1.cool | cool-coalg sat GML --propagationRate once > UNCARDI1-cool-once.out""",0.016104837654029855,0.0028022748831414935,0.01591210246,0.009722123880597011,0.009171138507462687,0.010039724960000001,0.026314941960000005,1
"timeout 1m sh -c ""cat UNCARDI2.cool | cool-coalg sat GML --propagationRate once > UNCARDI2-cool-once.out""",0.01839469271471698,0.0032759105025200607,0.01807897796,0.011547683018867922,0.00994069220125786,0.010945877960000001,0.029971531960000006,2
"timeout 1m sh -c ""cat UNCARDI3.cool | cool-coalg sat GML --propagationRate once > UNCARDI3-cool-once.out""",0.025289192979417473,0.0031099954809625176,0.025148124960000004,0.016197933980582523,0.012349184660194175,0.01512642696,0.03340349796,3
"timeout 1m sh -c ""cat UNCARDI4.cool | cool-coalg sat GML --propagationRate once > UNCARDI4-cool-once.out""",0.037331980460000004,0.0031076414422944398,0.03826912046,0.024629826470588236,0.015392031176470589,0.029582267960000005,0.04518516896000001,4
"timeout 1m sh -c ""cat UNCARDI5.cool | cool-coalg sat GML --propagationRate once > UNCARDI5-cool-once.out""",0.05570375392,0.0032933166282909255,0.055567708960000003,0.03901686,0.019394559999999995,0.04838198196000001,0.06570122896,5
"timeout 1m sh -c ""cat UNCARDI6.cool | cool-coalg sat GML --propagationRate once > UNCARDI6-cool-once.out""",0.09072217596,0.004195887647935051,0.09060652096,0.06730588484848485,0.025996794545454543,0.08420941796,0.10247869596,6
"timeout 1m sh -c ""cat UNCARDI7.cool | cool-coalg sat GML --propagationRate once > UNCARDI7-cool-once.out""",0.13012483118727275,0.003905785107135432,0.13063922496,0.1072470818181818,0.025654885454545452,0.12202234496,0.13885738296,7
"timeout 1m sh -c ""cat UNCARDI8.cool | cool-coalg sat GML --propagationRate once > UNCARDI8-cool-once.out""",0.21342832238857143,0.00697273703769168,0.21320043446000003,0.1889851857142857,0.026824840000000006,0.20492345996,0.22338678096,8
"timeout 1m sh -c ""cat UNCARDI9.cool | cool-coalg sat GML --propagationRate once > UNCARDI9-cool-once.out""",0.329922802848889,0.008511929404621569,0.33042903396000006,0.3061580666666667,0.026218006666666665,0.31737786396000006,0.34819020296000003,9
"timeout 1m sh -c ""cat UNCARDI10.cool | cool-coalg sat GML --propagationRate once > UNCARDI10-cool-once.out""",0.5182077839600001,0.022561852106100424,0.50796183796,0.49567039999999996,0.02476034,0.5052423809600001,0.5581221269600001,10
"timeout 1m sh -c ""cat UNCARDI11.cool | cool-coalg sat GML --propagationRate once > UNCARDI11-cool-once.out""",0.7698815166266667,0.007525372207542289,0.76937275796,0.7412007333333334,0.02975767333333333,0.7626234329600001,0.7776483589600001,11
"timeout 1m sh -c ""cat UNCARDI12.cool | cool-coalg sat GML --propagationRate once > UNCARDI12-cool-once.out""",1.16604597096,0.014040787108117726,1.1634847769599999,1.1433577333333333,0.02493734,1.1534620839599998,1.18119105196,12
"timeout 1m sh -c ""cat UNCARDI13.cool | cool-coalg sat GML --propagationRate once > UNCARDI13-cool-once.out""",1.6962309606266668,0.00901210691893222,1.69699771796,1.6742040666666667,0.022871673333333332,1.68685997196,1.70483519196,13
"timeout 1m sh -c ""cat UNCARDI14.cool | cool-coalg sat GML --propagationRate once > UNCARDI14-cool-once.out""",2.4457303652933335,0.029593869839150234,2.44747865896,2.4225187333333325,0.023688006666666664,2.41530110496,2.4744113319600003,14
"timeout 1m sh -c ""cat UNCARDI15.cool | cool-coalg sat GML --propagationRate once > UNCARDI15-cool-once.out""",3.4911264639600006,0.03131081142447902,3.47518184196,3.4604527333333333,0.03143634,3.4709972859600002,3.52720026396,15
"timeout 1m sh -c ""cat UNCARDI16.cool | cool-coalg sat GML --propagationRate once > UNCARDI16-cool-once.out""",4.87181483696,0.05956555442574719,4.90499761696,4.839434066666666,0.02928067333333333,4.80304842796,4.90739846596,16
"timeout 1m sh -c ""cat UNCARDI17.cool | cool-coalg sat GML --propagationRate once > UNCARDI17-cool-once.out""",6.60108022296,0.0028484796648205212,6.60002870996,6.5666383999999995,0.027975339999999998,6.59890698396,6.60430497496,17
"timeout 1m sh -c ""cat UNCARDI18.cool | cool-coalg sat GML --propagationRate once > UNCARDI18-cool-once.out""",8.909793978293331,0.08208586826388987,8.91366174396,8.8724044,0.025717339999999995,8.82584259696,8.98987759396,18
"timeout 1m sh -c ""cat UNCARDI19.cool | cool-coalg sat GML --propagationRate once > UNCARDI19-cool-once.out""",11.820780223626665,0.05225164760532142,11.834557674960001,11.7785344,0.025711673333333327,11.76302037596,11.86476261996,19
"timeout 1m sh -c ""cat UNCARDI20.cool | cool-coalg sat GML --propagationRate once > UNCARDI20-cool-once.out""",15.424289082960001,0.11167351772065894,15.36609164296,15.378763399999999,0.037004006666666665,15.35373456396,15.55304104196,20
"timeout 1m sh -c ""cat UNCARDI21.cool | cool-coalg sat GML --propagationRate once > UNCARDI21-cool-once.out""",19.976747888960002,0.04829504050287171,19.95435158196,19.919406733333332,0.043601339999999995,19.94371692296,20.03217516196,21
"timeout 1m sh -c ""cat UNCARDI22.cool | cool-coalg sat GML --propagationRate once > UNCARDI22-cool-once.out""",25.767355418626664,0.10995111820058942,25.75072245996,25.682429066666668,0.06168534,25.66666842596,25.88467536996,22
"timeout 1m sh -c ""cat UNCARDI23.cool | cool-coalg sat GML --propagationRate once > UNCARDI23-cool-once.out""",32.657423489959996,0.16066038895121262,32.581680998959996,32.61500039999999,0.023797006666666665,32.54863503796,32.841954432959994,23
"timeout 1m sh -c ""cat UNCARDI24.cool | cool-coalg sat GML --propagationRate once > UNCARDI24-cool-once.out""",40.97813533962666,0.08920810553146066,40.997030227959996,40.89350806666666,0.04502100666666666,40.88099340596,41.056382384959996,24
"timeout 1m sh -c ""cat UNCARDI25.cool | cool-coalg sat GML --propagationRate once > UNCARDI25-cool-once.out""",51.56507306862667,0.3350529253863759,51.42372779996,51.45489006666666,0.09865333999999999,51.32385373595999,51.947637669959995,25


==> benchmarks/UNCARDI-fact.csv <==
command,mean,stddev,median,user,system,min,max,parameter_depth
"timeout 1m sh -c ""cat UNCARDI1.fact | factWrapper.sh > UNCARDI1-fact.out""",0.01280649458205128,0.0023602233022378912,0.012378447299999998,0.0069542082051282025,0.007886757435897437,0.007967574299999999,0.0204770933,1
"timeout 1m sh -c ""cat UNCARDI2.fact | factWrapper.sh > UNCARDI2-fact.out""",0.012733877397402591,0.001982440559375268,0.012605848299999998,0.006652368311688311,0.008050032727272727,0.009120815300000001,0.0206908203,2
"timeout 1m sh -c ""cat UNCARDI3.fact | factWrapper.sh > UNCARDI3-fact.out""",0.013330899520689655,0.002575975511363309,0.012898571299999998,0.007079666206896553,0.00827377724137931,0.009241301300000001,0.0229582213,3
"timeout 1m sh -c ""cat UNCARDI4.fact | factWrapper.sh > UNCARDI4-fact.out""",0.01466969059608938,0.0025767699531119544,0.0142122893,0.008440037541899441,0.00819904770949721,0.009536624300000001,0.0259089533,4
"timeout 1m sh -c ""cat UNCARDI5.fact | factWrapper.sh > UNCARDI5-fact.out""",0.020001123424031004,0.003575016278183626,0.0198627743,0.012657129612403097,0.009415368527131786,0.014044275299999999,0.0300741763,5
"timeout 1m sh -c ""cat UNCARDI6.fact | factWrapper.sh > UNCARDI6-fact.out""",0.03725592444666668,0.00351074854300573,0.0372896933,0.027965773333333322,0.011447246666666668,0.031075518299999997,0.0433617083,6
"timeout 1m sh -c ""cat UNCARDI7.fact | factWrapper.sh > UNCARDI7-fact.out""",0.10679353838,0.004193724816124869,0.1072794693,0.09608916,0.0129645,0.1004529733,0.1146654223,7
"timeout 1m sh -c ""cat UNCARDI8.fact | factWrapper.sh > UNCARDI8-fact.out""",0.4639378239666667,0.015358586056550974,0.4580412233000001,0.44424384666666666,0.021103593333333334,0.45116785530000003,0.49159953430000003,8
"timeout 1m sh -c ""cat UNCARDI9.fact | factWrapper.sh > UNCARDI9-fact.out""",2.2314081916333333,0.08599807593433602,2.1897795693,2.178610013333333,0.05310392666666667,2.1741458583,2.3302991473,9
"timeout 1m sh -c ""cat UNCARDI10.fact | factWrapper.sh > UNCARDI10-fact.out""",10.715122133966668,0.31972237769007644,10.657697741300002,10.527513346666666,0.17980659333333335,10.4280033183,11.0596653423,10
"timeout 1m sh -c ""cat UNCARDI11.fact | factWrapper.sh > UNCARDI11-fact.out""",51.60028294763333,0.6812527000674211,51.3002666243,50.877291680000006,0.7078289266666666,51.1205309203,52.380051298299996,11


==> benchmarks/mergedcleanedcoolResults.csv <==
row,mean
1,0.11076529731
2,0.13344211031238096
3,0.09972338287724138
4,0.15855186238666671
6,0.11152092130000002
7,0.1150788648
8,0.4595333665333334
9,0.4537952099
10,0.4620951427066668
11,0.45491773238666666
12,0.45553869449333334
13,0.16944693116352944
14,0.17063063035411766
15,0.14290004042999999
16,0.08465250522285715
17,0.6210295506400001
18,0.15695660727052635
19,0.19896280908000002
20,0.2329398239
21,0.19246095447333336
22,0.20077845334000002
23,0.17486975434000002
24,0.2308438393433334
25,0.13073810681913045
26,0.13188456609454546
27,0.16873918082470588
28,0.19195964699333343
29,0.1527964154863158
30,0.24104948497333334
31,0.17792907806000002
32,0.21283140905384615
33,0.29304320676000006
34,0.44488131855333335
35,0.10864010616307691
36,0.16943437640000003
37,0.68049536172
38,0.67232081728


==> benchmarks/mergedcleanedtatlResults.csv <==
row,mean
1,0.06694269407953489
2,0.07943208052432434
3,0.06136609294603773
4,0.08074220865142856
6,0.17241578371294117
7,0.059606809327234056
8,0.11744685863076919
9,0.12690874567217392
10,0.11643600902000002
11,0.11678220157130435
12,0.10535933184923076
13,0.08378022153294117
14,0.12931923720545455
15,0.09414169792428571
16,0.06601597959739129
17,0.4474491672266667
18,0.07478363910315788
19,0.16857045442941174
20,0.15936607892210525
21,0.28337476688
22,0.13723169692476192
23,0.17206468425294125
24,0.81109359562
25,0.81789774998
26,0.8515010759199999
27,0.1812362901825
28,0.91595644862
29,0.08580349326571428
30,0.249267740929091
31,0.12860836382909094
32,1.2445568865000003
33,0.25649431129111105
34,0.13356590985818184
35,0.07976892831411764
36,0.15555611477000003
37,0.55972646386
38,0.5510831743400001


==> benchmarks/mergedcoolResults.csv <==
row,mean
1,0.0911671791180645
2,0.09336788200896551
3,0.09323991178666668
4,0.09454882894666666
5,0.11036480839481479
6,0.13667296121809527
7,0.10603103359777778
8,0.15887065912222217
9,0.11403130474153846
10,0.11727702038
11,0.46114213159333345
12,0.45354574422
13,0.45610626887333333
14,0.47350639597333344
15,0.4589924040466667
16,0.169780713615
17,0.17388498374000003
18,0.14567964185000004
19,0.06814294330682928
20,0.08629230300516126
21,0.6400610523600001
22,0.16138546016235295
23,0.21232892246615384
24,0.24714696771000003
25,0.20442913338571436
26,0.2130864761485714
27,0.18249809820666668
28,0.23404678391000003
29,0.13073415231818178
30,0.13437761894545458
31,0.1662388679470588
32,0.19657531638666667
33,0.16404316617249998
34,0.24352353960666662
35,0.18043765767250003
36,0.21395451579384617
37,0.29595411499999996
38,0.4457099837933334
39,0.11333459615739129
40,0.16668959835176472
41,0.6792409238000001
42,0.6873508748200001


==> benchmarks/mergedtatlResults.csv <==
row,mean
1,0.057038335080000016
2,0.059637986897499995
3,0.06538515006105264
4,0.06455382200000001
5,0.06750408479720932
6,0.08027213851428572
7,0.059616282959148933
8,0.08377768287142859
9,0.17273183784500004
10,0.061498952728085136
11,0.11723679447666667
12,0.11887159564347828
13,0.12122824498000004
14,0.11879406491999997
15,0.10785486866888892
16,0.08367942373454546
17,0.13175709915818182
18,0.09551156892129031
19,0.053946579290344826
20,0.06652111422487805
21,0.47216702650000003
22,0.07656501911128206
23,0.16845235645882356
24,0.16041148351249998
25,0.3069700564000001
26,0.1451553467561905
27,0.17563768068588237
28,0.86320320538
29,0.8935135087800001
30,0.8693009791600002
31,0.18244026431333332
32,0.9121841253799999
33,0.08799272820000002
34,0.2501929641127273
35,0.12831236492
36,1.25883065316
37,0.2688654622022223
38,0.13133956887238096
39,0.07893699591090911
40,0.16006608791111113
41,0.55954798748
42,0.55834729628


==> benchmarks/nestedGFCOOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
(cat ./atlSeries/15; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.013353179272592601,0.002616928794565227,0.013402030680000003,0.006174709629629628,0.010400207160493828,0.00697548518,0.02057339118,15
(cat ./atlSeries/16; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.014931823101182271,0.0027337453845271476,0.014999337180000002,0.0067889117241379335,0.011489370147783251,0.00984976018,0.022881942180000003,16
(cat ./atlSeries/17; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.014190697908813566,0.0033887449466706823,0.014715981680000002,0.006616648135593222,0.010729498644067786,0.00795711918,0.024571291180000003,17
(cat ./atlSeries/18; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.022889879910769226,0.0036822330818465712,0.023150833680000003,0.010576110000000001,0.01598281269230769,0.015972483180000004,0.03424865418,18
(cat ./atlSeries/19; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.01674597196899083,0.00318038289480704,0.016652556180000003,0.00776569944954128,0.012443554311926603,0.011117978180000002,0.024252319180000002,19
(cat ./atlSeries/20; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.031513199876629205,0.004459958209506563,0.03130130618,0.014532225168539326,0.02068126764044944,0.023198617180000002,0.04488462318,20
(cat ./atlSeries/21; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.019124720220322588,0.0035183440404392766,0.01893073218,0.008593456774193544,0.01391872677419355,0.011742602180000002,0.03057327618,21
(cat ./atlSeries/22; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.04244501144229508,0.004453367510416498,0.04264930018,0.019947835409836065,0.026195281639344255,0.03264845318,0.05300534818,22
(cat ./atlSeries/23; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.020786857000754718,0.003782674147372505,0.020807407680000004,0.009224124150943393,0.01515825735849056,0.014149489180000002,0.028763863180000005,23
(cat ./atlSeries/24; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.05212201756181816,0.004483636134335578,0.05176084218,0.02803963272727273,0.02765425272727273,0.04168845818,0.06749213918000001,24
(cat ./atlSeries/25; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.0235484732533945,0.0037571770673162763,0.023486129180000002,0.011100635229357794,0.016119297431192656,0.016606339180000002,0.03195275818,25
(cat ./atlSeries/26; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.06684632912594593,0.004418793529527194,0.06717353018,0.040793008648648654,0.029630434054054047,0.05794524718,0.07665335618,26


==> benchmarks/nestedGFCOOLOnce.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
(cat ./atlSeries/15; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.01293996470126583,0.002825293292242962,0.012938863100000001,0.005690639746835443,0.01049727569620253,0.007273376100000001,0.021034553100000002,15
(cat ./atlSeries/16; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.013669054214583339,0.0027406612166766724,0.0139522806,0.006262718333333334,0.010644820000000001,0.0078614441,0.0202399091,16
(cat ./atlSeries/17; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.014134068827272726,0.002691959094668759,0.0143073011,0.006274541818181821,0.011106398787878788,0.008622593100000001,0.0220375361,17
(cat ./atlSeries/18; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.016130524849999998,0.002890754309884234,0.0160748091,0.007138951666666669,0.012458944999999994,0.010401967100000001,0.0236728631,18
(cat ./atlSeries/19; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.016596315343478264,0.003209026146197386,0.016420844100000002,0.007416899130434785,0.012557954782608698,0.0108020621,0.0236513821,19
(cat ./atlSeries/20; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.02634047348888889,0.004355904997825234,0.0267138921,0.013803382222222216,0.01604374222222223,0.0179386541,0.0390247701,20
(cat ./atlSeries/21; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.02663140935581398,0.0041253283189565445,0.027129592100000002,0.014431469302325577,0.015843540930232554,0.0186116811,0.0366482011,21
(cat ./atlSeries/22; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.0525108696,0.004665786965214131,0.0527724191,0.031637299999999986,0.0244924,0.044598070100000005,0.06870133910000001,22
(cat ./atlSeries/23; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.05076006678333335,0.00443475187091595,0.0509495046,0.03088604333333333,0.023521220000000006,0.0413373781,0.0648445931,23
(cat ./atlSeries/24; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.10893924533076925,0.006483295814959186,0.10899207960000001,0.08208437538461538,0.030602743076923084,0.0983211051,0.1310413641,24
(cat ./atlSeries/25; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.09725500399999999,0.006273143856809945,0.09650227260000001,0.07020039333333335,0.03063092,0.0860081181,0.1107242581,25
(cat ./atlSeries/26; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate once,0.22348308410000006,0.004783562529768461,0.2245754571,0.1924263753846154,0.03477024307692308,0.21503438010000003,0.23142908710000004,26


==> benchmarks/nestedGFTATL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
timeout 1m xargs -a ./atlSeries/15 -0 tatl -o -f,0.008236304976763004,0.002055874984993432,0.007800506259999999,0.0026004635838150296,0.0056903878612716745,0.00472946126,0.014456312260000001,15
timeout 1m xargs -a ./atlSeries/16 -0 tatl -o -f,0.008574582437777784,0.002011614204689295,0.00831562126,0.0031945804444444455,0.005424844444444443,0.005194618259999999,0.013570683259999999,16
timeout 1m xargs -a ./atlSeries/17 -0 tatl -o -f,0.010187967768474575,0.002328129313426194,0.00974371226,0.0043959990960451955,0.005795541807909603,0.005665408259999999,0.018258556260000003,17
timeout 1m xargs -a ./atlSeries/18 -0 tatl -o -f,0.02816260938643679,0.003537830212066372,0.02716381526,0.020382851034482768,0.007680780459770116,0.02192346126,0.042948375260000005,18
timeout 1m xargs -a ./atlSeries/19 -0 tatl -o -f,0.034431148356385555,0.002943107131947761,0.034038583260000005,0.025994052530120482,0.008311157831325298,0.02500113626,0.04165611326,19
timeout 1m xargs -a ./atlSeries/20 -0 tatl -o -f,0.15860510153777777,0.004891158043240187,0.15732720176,0.14890236444444443,0.009387977777777777,0.15263473326000002,0.17347673226000002,20
timeout 1m xargs -a ./atlSeries/21 -0 tatl -o -f,0.15415481426000002,0.0049380848110409355,0.15304264176000001,0.1454116977777778,0.00847581111111111,0.14946662526,0.17093097126,21
timeout 1m xargs -a ./atlSeries/22 -0 tatl -o -f,0.9059633829266667,0.002988910712919715,0.90508657526,0.8922529199999999,0.012086033333333331,0.90351094026,0.90929263326,22
timeout 1m xargs -a ./atlSeries/23 -0 tatl -o -f,0.6545901337600001,0.018468333604682027,0.6470229377600001,0.63994292,0.0127152,0.64223212726,0.68208253226,23
timeout 1m xargs -a ./atlSeries/24 -0 tatl -o -f,4.185027053593333,0.006751748633105924,4.181469048259999,4.165083253333333,0.014903033333333334,4.1807984312599995,4.19281368126,24
timeout 1m xargs -a ./atlSeries/25 -0 tatl -o -f,2.3082522159266667,0.025553046467576678,2.29459275026,2.2875435866666667,0.017731366666666665,2.29243195026,2.33773194726,25
timeout 1m xargs -a ./atlSeries/26 -0 tatl -o -f,14.702005978259999,0.008183199807153397,14.698582482259999,14.657652253333332,0.02639003333333333,14.696090504259999,14.711344948259999,26


==> benchmarks/nestedUCOOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
(cat ./atlSeries/0; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.012471771392894739,0.0025269324031611806,0.01226186986,0.0058164207894736844,0.009842094473684207,0.00726667236,0.019982455359999998,0
(cat ./atlSeries/1; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.013188486463030299,0.0024903963374811097,0.013271817360000002,0.005666946666666669,0.010728046666666668,0.00801690736,0.01980135636,1
(cat ./atlSeries/2; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.013661996951999997,0.0029364024522433997,0.013929419359999999,0.006187248000000001,0.010726732000000001,0.00740705036,0.020228572360000002,2
(cat ./atlSeries/3; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.013924697389556654,0.002689913531725838,0.014157958360000002,0.006417590935960591,0.010668002660098517,0.00709863036,0.02200017636,3
(cat ./atlSeries/4; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.015056690485000008,0.002533863723866563,0.01528624536,0.006710737352941176,0.011511679999999998,0.00967057936,0.020865290360000004,4
(cat ./atlSeries/5; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.015179139860000003,0.0029292163408632535,0.01532943936,0.006952411818181814,0.011561123181818183,0.00958766336,0.022666640360000004,5
(cat ./atlSeries/6; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.01515908201104166,0.0029188960023550296,0.01521181436,0.006706870625,0.011703008124999997,0.00953807836,0.02402266636,6
(cat ./atlSeries/7; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.016212525591884054,0.0027942836446242674,0.01626795786,0.007225313333333333,0.012375122028985507,0.00913648136,0.02369355236,7
(cat ./atlSeries/8; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.01673954903521368,0.003143562900037482,0.016857650360000004,0.007383001367521365,0.012784128717948717,0.009355316360000001,0.023601428360000003,8
(cat ./atlSeries/9; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.01708252596927153,0.0032674709305108396,0.01730926536,0.0071775528476821174,0.013328478013245037,0.01060937436,0.02711643936,9
(cat ./atlSeries/10; echo -ne '\n') | timeout 1m cool-coalg sat CL --propagationRate adaptive,0.018153033773793095,0.0034453483585775518,0.01810492936,0.008007083448275859,0.01352136103448276,0.01084832236,0.024576120360000002,10


==> benchmarks/nestedUCOOLOnce.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
(cat ./atlSeries/0; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.012342877801025644,0.0022957162524403617,0.012136063160000002,0.0052609083333333365,0.010171122307692305,0.007533906660000002,0.01959211566,0
(cat ./atlSeries/1; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.013375510452626726,0.0025800409274122933,0.01344299766,0.006028315115207377,0.010534562488479267,0.00837479666,0.021045114660000003,1
(cat ./atlSeries/2; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.013972757193742337,0.002582438540472189,0.01378894966,0.006583741226993865,0.010513222944785279,0.00781014666,0.02058686766,2
(cat ./atlSeries/3; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.015541599742191783,0.0030565376537716096,0.01573796866,0.007137448219178083,0.011651830684931504,0.00818969466,0.023209482660000003,3
(cat ./atlSeries/4; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.016105713827938933,0.002819084909137563,0.01623546566,0.007730827022900764,0.011682141832061068,0.009507177660000001,0.02277673266,4
(cat ./atlSeries/5; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.017404095643333336,0.003213557076204403,0.01771211266,0.008346684444444445,0.012524602222222228,0.010944804660000002,0.026105475660000002,5
(cat ./atlSeries/6; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.01918615776619469,0.0036083427049845526,0.01938243966,0.009433432035398231,0.01332958707964601,0.011718079660000002,0.03196835766,6
(cat ./atlSeries/7; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.02070904580754099,0.003400517666142942,0.02065411216,0.01062247606557377,0.013580032459016395,0.01408374066,0.02690391166,7
(cat ./atlSeries/8; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.02342183520861111,0.0036816278531321173,0.02349679316,0.01234008444444445,0.014600145277777778,0.015885139660000002,0.03417690566,8
(cat ./atlSeries/9; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.026539180697037035,0.004125286220330298,0.02651733266,0.014238275802469127,0.01587359975308642,0.01842397266,0.039451070660000004,9
(cat ./atlSeries/10; echo -ne '\n') | timeout 10 cool-coalg sat CL --propagationRate once,0.0282388760625974,0.004284059412920961,0.02858765966,0.015989230909090914,0.015998881298701292,0.02041700866,0.03940653366,10


==> benchmarks/nestedUTATL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_number
timeout 1m xargs -a ./atlSeries/0 -0 tatl -o -f,0.00677391910571429,0.002189210332502731,0.006179434020000001,0.0018388126984126981,0.0047276577777777724,0.00408480202,0.019431524020000004,0
timeout 1m xargs -a ./atlSeries/1 -0 tatl -o -f,0.010978590052894742,0.0025238182163212705,0.010708395520000002,0.00504025657894737,0.005888905263157896,0.006234428020000002,0.020567204020000004,1
timeout 1m xargs -a ./atlSeries/2 -0 tatl -o -f,0.06144380683632652,0.004996668753652101,0.06056281702000001,0.05180404897959186,0.009331748979591837,0.05146171002,0.07688963402,2
timeout 1m xargs -a ./atlSeries/3 -0 tatl -o -f,0.33322476002,0.004233569792153691,0.33266655751999996,0.32105722499999995,0.011606425,0.32835311002,0.34005636802,3
timeout 1m xargs -a ./atlSeries/4 -0 tatl -o -f,1.3964693716866663,0.02679441038237916,1.4067570590199998,1.3818452666666665,0.011971299999999999,1.36605572302,1.41659533302,4
timeout 1m xargs -a ./atlSeries/5 -0 tatl -o -f,4.290274137686667,0.08071343271296692,4.33354825202,4.276011933333333,0.010004633333333334,4.19715161702,4.340122544020001,5
timeout 1m xargs -a ./atlSeries/6 -0 tatl -o -f,11.088217991686667,0.01571763604165432,11.08328023502,11.0349916,0.0375943,11.075562122020001,11.10581161802,6
timeout 1m xargs -a ./atlSeries/7 -0 tatl -o -f,23.97177012502,0.8657690869161793,24.237175413019997,23.924701599999995,0.022354633333333335,23.00436625502,24.67376870702,7
timeout 1m xargs -a ./atlSeries/8 -0 tatl -o -f,48.693218157353336,1.3073712643383086,48.046170107020004,48.197633599999996,0.4734789666666666,47.835549464020005,50.197934901020005,8

